The Importance of Being Earnest: Performance of Modulation Classification for Real RF Signals

Digital modulation classification (DMC) can be highly valuable for equipping radios with increased spectrum awareness in complex emerging wireless networks. However, as the existing literature is overwhelmingly based on theoretical or simulation results, it is unclear how well DMC performs in practice. In this paper we study the performance of DMC in real-world wireless networks, using an extensive RF signal dataset of 250,000 over-the-air transmissions with heterogeneous transceiver hardware and co-channel interference. Our results show that DMC can achieve a high classification accuracy even under the challenging real-world conditions of modulated co-channel interference and low-grade hardware. However, this only holds if the training dataset fully captures the variety of interference and hardware types in the real radio environment; otherwise, the DMC performance deteriorates significantly. Our work has two important engineering implications. First, it shows that it is not straightforward to exchange learned classifier models among dissimilar radio environments and devices in practice. Second, our analysis suggests that the key missing link for real-world deployment of DMC is designing signal features that generalize well to diverse wireless network scenarios. We are making our RF signal dataset publicly available as a step towards a unified framework for realistic DMC evaluation.

==> tikz/01_baseline.dat <==
x	y	score	num_corr
0	0	1.00	1991
1	0	0.00	0
2	0	0.00	0
3	0	0.00	0
4	0	0.00	0
0	1	0.00	0
1	1	1.00	2011
2	1	0.00	0
3	1	0.00	0
4	1	0.00	0
0	2	0.00	0
1	2	0.00	0
2	2	0.94	1899
3	2	-0.06	114
4	2	0.00	0
0	3	0.00	0
1	3	0.00	0
2	3	-0.05	93
3	3	0.95	1933
4	3	0.00	0
0	4	0.00	0
1	4	0.00	0
2	4	0.00	0
3	4	0.00	0
4	4	1.00	1959


==> tikz/02_mixed_interference.dat <==
x	y	score	num_corr
0	0	1.00	2034
1	0	0.00	0
2	0	-0.00	1
3	0	-0.00	2
4	0	0.00	0
0	1	-0.00	4
1	1	0.99	1949
2	1	-0.01	13
3	1	-0.00	4
4	1	0.00	0
0	2	-0.00	1
1	2	-0.00	4
2	2	0.71	1422
3	2	-0.28	567
4	2	0.00	0
0	3	0.00	0
1	3	0.00	0
2	3	-0.22	444
3	3	0.78	1597
4	3	-0.00	7
0	4	0.00	0
1	4	0.00	0
2	4	0.00	0
3	4	0.00	0
4	4	1.00	1951

==> tikz/dependency/sir/c42/16QAM.csv <==
sir,mean,std,max,min
20db,-0.121520810649,0.0576737211412,-0.0198853375699,-0.271913106824
15db,-0.144875111178,0.0297291054937,-0.0803124723496,-0.312048829049
10db,-0.272431117674,0.0226427347632,-0.19845969345,-0.337975278955
5db,-0.542455788463,0.0460207272659,-0.388440215124,-0.66180300137


==> tikz/dependency/sir/c42/64QAM.csv <==
sir,mean,std,max,min
20db,-0.228450045871,0.0438780461742,-0.141810857357,-0.371037430189
15db,-0.274270573883,0.0438647471789,-0.179377807839,-0.430906773896
10db,-0.399806704203,0.0518933620632,-0.302624666238,-0.58676087773
5db,-0.630173290077,0.0466554947595,-0.496083246823,-0.7671511463


==> tikz/dependency/sir/c42/BPSK.csv <==
sir,mean,std,max,min
20db,1.83522293446,0.718218019687,2.54449969237,0.198315687398
15db,1.65463570261,0.647614993429,2.36739195615,0.147154385665
10db,1.53455633924,0.44230826149,1.96704687462,0.155003600857
5db,0.451934902471,0.535636839937,1.09211390569,-0.677865009768


==> tikz/dependency/sir/c42/OFDM.csv <==
sir,mean,std,max,min
20db,-1.27440439588,0.0323613269489,-1.12773586094,-1.3204671011
15db,-1.27407309139,0.0319768896296,-1.15626599692,-1.32055378853
10db,-1.27301116496,0.0323730003796,-1.1623818638,-1.32054980616
5db,-1.23651253405,0.0472605142306,-1.08476396342,-1.32048728247


==> tikz/dependency/sir/c42/QPSK.csv <==
sir,mean,std,max,min
20db,0.563603470096,0.0103956334987,0.594413155095,0.530959270319
15db,0.485981385958,0.012209328959,0.52911274916,0.438632817109
10db,0.267510213226,0.0180951164193,0.327914415359,0.215786045603
5db,-0.159653007903,0.0520501982295,-0.00325291542515,-0.270484632795


==> tikz/dependency/sir/sigma_a/16QAM.csv <==
sir,mean,std,max,min
20db,-0.262993556458,0.103809290069,0.0332410923651,-0.469851086862
15db,-0.224321043568,0.0576787092422,0.108478270018,-0.356619400673
10db,-0.00823334651648,0.0442264202403,0.134710460998,-0.177052595731
5db,0.423550443079,0.0876952978565,0.658134526206,0.160629774704


==> tikz/dependency/sir/sigma_a/64QAM.csv <==
sir,mean,std,max,min
20db,-0.0589044362326,0.0811940920813,0.217359561164,-0.216056250218
15db,0.0107108968291,0.0843268182571,0.29703025648,-0.177534520128
10db,0.216898487469,0.0991247597115,0.571557181825,0.0351304975117
5db,0.580058684265,0.0840178867467,0.826584848322,0.334494274593


==> tikz/dependency/sir/sigma_a/BPSK.csv <==
sir,mean,std,max,min
20db,-0.69703309339,0.0598952873983,-0.549418579375,-0.885431492717
15db,-0.622968494534,0.0592056360489,-0.475309627831,-0.805883146425
10db,-0.418238914782,0.0811974620607,0.0954485660145,-1.2826637479
5db,0.0717720719873,0.133577828691,0.591790534813,-1.05334758856


==> tikz/dependency/sir/sigma_a/OFDM.csv <==
sir,mean,std,max,min
20db,1.66712240073,0.0661797970746,1.87955883556,1.43200050444
15db,1.66312248868,0.0639830518401,1.87047418709,1.45682147882
10db,1.6601546083,0.0642393747617,1.89482631254,1.47597050192
5db,1.59418686872,0.0831534849679,1.90628696037,1.33649074739


==> tikz/dependency/sir/sigma_a/QPSK.csv <==
sir,mean,std,max,min
20db,-1.6196220566,0.0288843462769,-1.52374175781,-1.71917891222
15db,-1.48163650324,0.0310801683374,-1.38695601671,-1.59376882839
10db,-1.0971069163,0.0433535322104,-0.965181574804,-1.2409044385
5db,-0.319796792723,0.115720560839,-0.0610675895358,-0.575323416671


==> tikz/dependency/snr/c42/16QAM.csv <==
snr_class,mean,std,max,min
20db,-0.311978160309,0.0102523230453,-0.277699338124,-0.345353012878
15db,-0.309582319176,0.0113728869613,-0.271405406781,-0.349165609613
10db,-0.305957558254,0.014742186844,-0.248784619114,-0.350282382008
5db,-0.298237020814,0.0250528451927,-0.210145698071,-0.388862109401
0db,-0.275762354839,0.0733377238273,-0.00642029366214,-0.53328312385


==> tikz/dependency/snr/c42/64QAM.csv <==
snr_class,mean,std,max,min
20db,-0.411945102332,0.0118902905778,-0.376735080419,-0.453128564528
15db,-0.40972971518,0.0126777164928,-0.372032852272,-0.451836043818
10db,-0.407098731109,0.0157350511073,-0.350905674882,-0.462631940506
5db,-0.398905947544,0.0264075387398,-0.304878578619,-0.49565270462
0db,-0.381296677152,0.0740884497038,-0.140892767419,-0.648874252636


==> tikz/dependency/snr/c42/BPSK.csv <==
snr_class,mean,std,max,min
20db,1.72666960661,0.00724414989625,1.7503603595,1.7030548667
15db,1.72641969882,0.00792657492791,1.7514810074,1.69973717351
10db,1.73782832255,0.0103063216199,1.77682643432,1.70082782666
5db,1.76480113074,0.0232110425408,1.84121103584,1.67873959581
0db,1.83239791299,0.0725442538313,2.09601839633,1.58459473354


==> tikz/dependency/snr/c42/OFDM.csv <==
snr_class,mean,std,max,min
20db,-1.2772863275,0.0327149700965,-1.1619901151,-1.33144971872
15db,-1.27385384734,0.0327791962982,-1.14758320753,-1.33141356505
10db,-1.27248017436,0.034923449235,-1.13931642293,-1.33143817583
5db,-1.26972257324,0.0406132433815,-1.11674468082,-1.33149211643
0db,-1.24181526068,0.0651584158841,-0.955093686469,-1.3312502727


==> tikz/dependency/snr/c42/QPSK.csv <==
snr_class,mean,std,max,min
20db,0.195722722603,0.00562223216186,0.209574707987,0.174697319829
15db,0.197095102556,0.00640080398352,0.215056771822,0.173651538023
10db,0.201888944821,0.00909872334579,0.22844787054,0.172942519244
5db,0.215382249547,0.0195744972848,0.278859705549,0.147230389134
0db,0.247418723884,0.0640886142229,0.481551806209,-0.0126619553822


==> tikz/dependency/snr/sigma_a/16QAM.csv <==
snr_class,mean,std,max,min
20db,-0.618698486166,0.0223502677152,-0.54134166332,-0.698158006733
15db,-0.517296582712,0.023690128945,-0.437926586488,-0.596204680629
10db,-0.243329864079,0.0274459748603,-0.153109799568,-0.344973419385
5db,0.295058653754,0.0312342542758,0.422187780615,0.177236573764
0db,0.922269085641,0.0378026465701,1.04615073277,0.786261269683


==> tikz/dependency/snr/sigma_a/64QAM.csv <==
snr_class,mean,std,max,min
20db,-0.366582725038,0.027738148899,-0.270124995479,-0.452913520614
15db,-0.280891003757,0.0278866395614,-0.179862847439,-0.369465469929
10db,-0.0518003339354,0.0290238523571,0.0464190738249,-0.161162052508
5db,0.408455853259,0.0325092803884,0.535009002211,0.296619414008
0db,0.967745601155,0.0376664322172,1.09567493631,0.844568904502


==> tikz/dependency/snr/sigma_a/BPSK.csv <==
snr_class,mean,std,max,min
20db,-1.50344610367,0.0138293290757,-1.46237712284,-1.55873733862
15db,-1.34781658048,0.0149649378165,-1.29420994267,-1.40613254204
10db,-0.933931869822,0.0180140143702,-0.875690531115,-1.00211995111
5db,-0.165527352436,0.0265109319844,-0.0589546318326,-0.260514443953
0db,0.713812518044,0.034626157714,0.817129114546,0.605828673869


==> tikz/dependency/snr/sigma_a/OFDM.csv <==
snr_class,mean,std,max,min
20db,1.33519114469,0.0616618677298,1.50372496476,1.14595253631
15db,1.33274904441,0.0597854232338,1.51243850993,1.13326962188
10db,1.34086941055,0.0554496965522,1.52952586492,1.15652432477
5db,1.36518607258,0.0494978779531,1.54789621572,1.20085595021
0db,1.39417948754,0.0432484702749,1.54823352728,1.24082635944


==> tikz/dependency/snr/sigma_a/QPSK.csv <==
snr_class,mean,std,max,min
20db,-1.77801763776,0.0163039876391,-1.71985066767,-1.82804365157
15db,-1.57326170197,0.0165297296953,-1.51943933069,-1.62966729298
10db,-1.09264684043,0.0213180468395,-1.01690934589,-1.1635883662
5db,-0.2724604359,0.0259621409155,-0.179498066201,-0.366237782126
0db,0.670421750092,0.0364710383958,0.800143155,0.544961914865


==> tikz/kde/10db/kde_c42.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-1.365623367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000006	
-1.362181597	0.000000000	0.000000000	0.000000000	0.000000000	0.000000066	
-1.358739827	0.000000000	0.000000000	0.000000000	0.000000000	0.000000605	
-1.355298057	0.000000000	0.000000000	0.000000000	0.000000000	0.000004411	
-1.351856286	0.000000000	0.000000000	0.000000000	0.000000000	0.000025622	
-1.348414516	0.000000000	0.000000000	0.000000000	0.000000000	0.000118890	
-1.344972746	0.000000000	0.000000000	0.000000000	0.000000000	0.000442415	
-1.341530976	0.000000000	0.000000000	0.000000000	0.000000000	0.001327705	
-1.338089206	0.000000000	0.000000000	0.000000000	0.000000000	0.003239419	
-1.334647436	0.000000000	0.000000000	0.000000000	0.000000000	0.006501165	
-1.331205666	0.000000000	0.000000000	0.000000000	0.000000000	0.010911481	
-1.327763896	0.000000000	0.000000000	0.000000000	0.000000000	0.015666526	
-1.324322126	0.000000000	0.000000000	0.000000000	0.000000000	0.019798764	
-1.320880356	0.000000000	0.000000000	0.000000000	0.000000000	0.022742840	
-1.317438586	0.000000000	0.000000000	0.000000000	0.000000000	0.024525588	
-1.313996816	0.000000000	0.000000000	0.000000000	0.000000000	0.025577421	
-1.310555045	0.000000000	0.000000000	0.000000000	0.000000000	0.026435560	
-1.307113275	0.000000000	0.000000000	0.000000000	0.000000000	0.027468195	
-1.303671505	0.000000000	0.000000000	0.000000000	0.000000000	0.028721378	
-1.300229735	0.000000000	0.000000000	0.000000000	0.000000000	0.030025118	
-1.296787965	0.000000000	0.000000000	0.000000000	0.000000000	0.031262460	
-1.293346195	0.000000000	0.000000000	0.000000000	0.000000000	0.032484373	
-1.289904425	0.000000000	0.000000000	0.000000000	0.000000000	0.033732657	
-1.286462655	0.000000000	0.000000000	0.000000000	0.000000000	0.034824472	
-1.283020885	0.000000000	0.000000000	0.000000000	0.000000000	0.035442741	
-1.279579115	0.000000000	0.000000000	0.000000000	0.000000000	0.035481201	
-1.276137345	0.000000000	0.000000000	0.000000000	0.000000000	0.035198760	
-1.272695574	0.000000000	0.000000000	0.000000000	0.000000000	0.034944967	
-1.269253804	0.000000000	0.000000000	0.000000000	0.000000000	0.034787084	
-1.265812034	0.000000000	0.000000000	0.000000000	0.000000000	0.034489871	
-1.262370264	0.000000000	0.000000000	0.000000000	0.000000000	0.033825212	
-1.258928494	0.000000000	0.000000000	0.000000000	0.000000000	0.032810603	
-1.255486724	0.000000000	0.000000000	0.000000000	0.000000000	0.031644136	
-1.252044954	0.000000000	0.000000000	0.000000000	0.000000000	0.030477111	
-1.248603184	0.000000000	0.000000000	0.000000000	0.000000000	0.029270607	
-1.245161414	0.000000000	0.000000000	0.000000000	0.000000000	0.027842080	
-1.241719644	0.000000000	0.000000000	0.000000000	0.000000000	0.026040694	
-1.238277874	0.000000000	0.000000000	0.000000000	0.000000000	0.023886150	
-1.234836104	0.000000000	0.000000000	0.000000000	0.000000000	0.021560439	
-1.231394333	0.000000000	0.000000000	0.000000000	0.000000000	0.019309547	
-1.227952563	0.000000000	0.000000000	0.000000000	0.000000000	0.017347579	
-1.224510793	0.000000000	0.000000000	0.000000000	0.000000000	0.015768098	
-1.221069023	0.000000000	0.000000000	0.000000000	0.000000000	0.014484389	
-1.217627253	0.000000000	0.000000000	0.000000000	0.000000000	0.013284263	
-1.214185483	0.000000000	0.000000000	0.000000000	0.000000000	0.011987725	
-1.210743713	0.000000000	0.000000000	0.000000000	0.000000000	0.010553556	
-1.207301943	0.000000000	0.000000000	0.000000000	0.000000000	0.009049587	
-1.203860173	0.000000000	0.000000000	0.000000000	0.000000000	0.007576260	
-1.200418403	0.000000000	0.000000000	0.000000000	0.000000000	0.006234103	
-1.196976633	0.000000000	0.000000000	0.000000000	0.000000000	0.005106966	
-1.193534863	0.000000000	0.000000000	0.000000000	0.000000000	0.004228130	
-1.190093092	0.000000000	0.000000000	0.000000000	0.000000000	0.003571545	
-1.186651322	0.000000000	0.000000000	0.000000000	0.000000000	0.003086192	
-1.183209552	0.000000000	0.000000000	0.000000000	0.000000000	0.002720425	
-1.179767782	0.000000000	0.000000000	0.000000000	0.000000000	0.002414979	
-1.176326012	0.000000000	0.000000000	0.000000000	0.000000000	0.002106227	
-1.172884242	0.000000000	0.000000000	0.000000000	0.000000000	0.001755942	
-1.169442472	0.000000000	0.000000000	0.000000000	0.000000000	0.001376205	
-1.166000702	0.000000000	0.000000000	0.000000000	0.000000000	0.001022305	
-1.162558932	0.000000000	0.000000000	0.000000000	0.000000000	0.000753943	
-1.159117162	0.000000000	0.000000000	0.000000000	0.000000000	0.000591655	
-1.155675392	0.000000000	0.000000000	0.000000000	0.000000000	0.000505321	
-1.152233622	0.000000000	0.000000000	0.000000000	0.000000000	0.000442900	
-1.148791851	0.000000000	0.000000000	0.000000000	0.000000000	0.000369428	
-1.145350081	0.000000000	0.000000000	0.000000000	0.000000000	0.000282994	
-1.141908311	0.000000000	0.000000000	0.000000000	0.000000000	0.000200972	
-1.138466541	0.000000000	0.000000000	0.000000000	0.000000000	0.000136554	
-1.135024771	0.000000000	0.000000000	0.000000000	0.000000000	0.000089674	
-1.131583001	0.000000000	0.000000000	0.000000000	0.000000000	0.000054808	
-1.128141231	0.000000000	0.000000000	0.000000000	0.000000000	0.000029345	
-1.124699461	0.000000000	0.000000000	0.000000000	0.000000000	0.000013103	
-1.121257691	0.000000000	0.000000000	0.000000000	0.000000000	0.000004740	
-1.117815921	0.000000000	0.000000000	0.000000000	0.000000000	0.000001368	
-1.114374151	0.000000000	0.000000000	0.000000000	0.000000000	0.000000313	
-1.110932381	0.000000000	0.000000000	0.000000000	0.000000000	0.000000057	
-1.107490610	0.000000000	0.000000000	0.000000000	0.000000000	0.000000008	
-1.104048840	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-1.100607070	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.097165300	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.093723530	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.090281760	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.086839990	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.083398220	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.079956450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.076514680	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.073072910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.069631139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.066189369	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.062747599	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.059305829	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.055864059	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.052422289	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.048980519	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.045538749	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.042096979	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.038655209	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.035213439	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.031771669	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.028329898	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.024888128	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.021446358	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.018004588	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.014562818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.011121048	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.007679278	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.004237508	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.000795738	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.997353968	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.993912198	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.990470428	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.987028657	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.983586887	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.980145117	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.976703347	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.973261577	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.969819807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.966378037	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.962936267	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.959494497	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.956052727	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.952610957	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.949169187	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.945727416	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.942285646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.938843876	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.935402106	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.931960336	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.928518566	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.925076796	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.921635026	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.918193256	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.914751486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.911309716	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.907867946	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.904426175	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.900984405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.897542635	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.894100865	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.890659095	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.887217325	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.883775555	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.880333785	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.876892015	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.873450245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.870008475	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.866566705	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.863124934	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.859683164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.856241394	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.852799624	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.849357854	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.845916084	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.842474314	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.839032544	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.835590774	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.832149004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.828707234	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.825265463	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.821823693	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.818381923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.814940153	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.811498383	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.808056613	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.804614843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.801173073	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.797731303	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.794289533	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.790847763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.787405993	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.783964222	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.780522452	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.777080682	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.773638912	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.770197142	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.766755372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.763313602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.759871832	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.756430062	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.752988292	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.749546522	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.746104752	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.742662981	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.739221211	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.735779441	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.732337671	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.728895901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.725454131	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.722012361	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.718570591	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.715128821	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.711687051	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.708245281	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.704803511	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.701361740	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.697919970	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.694478200	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.691036430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.687594660	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.684152890	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.680711120	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.677269350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.673827580	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.670385810	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.666944040	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.663502270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.660060499	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.656618729	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.653176959	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.649735189	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.646293419	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.642851649	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.639409879	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.635968109	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.632526339	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.629084569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.625642799	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.622201029	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.618759258	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.615317488	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.611875718	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.608433948	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.604992178	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.601550408	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.598108638	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.594666868	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.591225098	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.587783328	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.584341558	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.580899787	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.577458017	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.574016247	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.570574477	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.567132707	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.563690937	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.560249167	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.556807397	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.553365627	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.549923857	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.546482087	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.543040317	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.539598546	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.536156776	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.532715006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.529273236	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.525831466	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.522389696	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.518947926	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.515506156	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.512064386	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.508622616	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.505180846	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.501739076	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.498297305	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.494855535	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.491413765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.487971995	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.484530225	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.481088455	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.477646685	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.474204915	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.470763145	0.000000000	0.000000000	0.000000000	0.000000004	0.000000000	
-0.467321375	0.000000000	0.000000000	0.000000000	0.000000372	0.000000000	
-0.463879605	0.000000000	0.000000000	0.000000000	0.000010526	0.000000000	
-0.460437835	0.000000000	0.000000000	0.000000000	0.000093379	0.000000000	
-0.456996064	0.000000000	0.000000000	0.000000000	0.000275780	0.000000000	
-0.453554294	0.000000000	0.000000000	0.000000000	0.000395139	0.000000000	
-0.450112524	0.000000000	0.000000000	0.000000000	0.000652303	0.000000000	
-0.446670754	0.000000000	0.000000000	0.000000000	0.001215458	0.000000000	
-0.443228984	0.000000000	0.000000000	0.000000000	0.002299132	0.000000000	
-0.439787214	0.000000000	0.000000000	0.000000000	0.004644156	0.000000000	
-0.436345444	0.000000000	0.000000000	0.000000000	0.008424429	0.000000000	
-0.432903674	0.000000000	0.000000000	0.000000000	0.011898380	0.000000000	
-0.429461904	0.000000000	0.000000000	0.000000000	0.015858898	0.000000000	
-0.426020134	0.000000000	0.000000000	0.000000000	0.023365544	0.000000000	
-0.422578364	0.000000000	0.000000000	0.000000000	0.032264969	0.000000000	
-0.419136594	0.000000000	0.000000000	0.000000000	0.041134546	0.000000000	
-0.415694823	0.000000000	0.000000000	0.000000000	0.051975037	0.000000000	
-0.412253053	0.000000000	0.000000000	0.000000000	0.064920339	0.000000000	
-0.408811283	0.000000000	0.000000000	0.000000000	0.076028027	0.000000000	
-0.405369513	0.000000000	0.000000000	0.000000000	0.081199334	0.000000000	
-0.401927743	0.000000000	0.000000000	0.000000000	0.083374230	0.000000000	
-0.398485973	0.000000000	0.000000000	0.000000000	0.084216076	0.000000000	
-0.395044203	0.000000000	0.000000000	0.000000000	0.079356326	0.000000000	
-0.391602433	0.000000000	0.000000000	0.000000000	0.072650471	0.000000000	
-0.388160663	0.000000000	0.000000000	0.000000000	0.066008345	0.000000000	
-0.384718893	0.000000000	0.000000000	0.000000000	0.056199881	0.000000000	
-0.381277123	0.000000000	0.000000000	0.000000000	0.044902023	0.000000000	
-0.377835352	0.000000000	0.000000000	0.000000000	0.033212687	0.000000000	
-0.374393582	0.000000000	0.000000000	0.000000000	0.022758864	0.000000000	
-0.370951812	0.000000000	0.000000000	0.000000000	0.014836289	0.000000000	
-0.367510042	0.000000000	0.000000000	0.000000000	0.009963766	0.000000000	
-0.364068272	0.000000000	0.000000000	0.000000000	0.006390032	0.000000000	
-0.360626502	0.000000000	0.000000000	0.000000000	0.003941484	0.000000000	
-0.357184732	0.000000000	0.000000000	0.000000003	0.002630291	0.000000000	
-0.353742962	0.000000000	0.000000000	0.000000484	0.001509468	0.000000000	
-0.350301192	0.000000000	0.000000000	0.000018680	0.000720212	0.000000000	
-0.346859422	0.000000000	0.000000000	0.000201288	0.000365597	0.000000000	
-0.343417652	0.000000000	0.000000000	0.000695844	0.000219188	0.000000000	
-0.339975882	0.000000000	0.000000000	0.001330090	0.000077930	0.000000000	
-0.336534111	0.000000000	0.000000000	0.003033768	0.000010604	0.000000000	
-0.333092341	0.000000000	0.000000000	0.006423559	0.000000476	0.000000000	
-0.329650571	0.000000000	0.000000000	0.010490806	0.000000007	0.000000000	
-0.326208801	0.000000000	0.000000000	0.016165993	0.000000000	0.000000000	
-0.322767031	0.000000000	0.000000000	0.025303586	0.000000000	0.000000000	
-0.319325261	0.000000000	0.000000000	0.037043392	0.000000000	0.000000000	
-0.315883491	0.000000000	0.000000000	0.049425987	0.000000000	0.000000000	
-0.312441721	0.000000000	0.000000000	0.061293401	0.000000000	0.000000000	
-0.308999951	0.000000000	0.000000000	0.073408406	0.000000000	0.000000000	
-0.305558181	0.000000000	0.000000000	0.084663278	0.000000000	0.000000000	
-0.302116411	0.000000000	0.000000000	0.089901145	0.000000000	0.000000000	
-0.298674641	0.000000000	0.000000000	0.089727069	0.000000000	0.000000000	
-0.295232870	0.000000000	0.000000000	0.089390519	0.000000000	0.000000000	
-0.291791100	0.000000000	0.000000000	0.084850302	0.000000000	0.000000000	
-0.288349330	0.000000000	0.000000000	0.071419640	0.000000000	0.000000000	
-0.284907560	0.000000000	0.000000000	0.054002029	0.000000000	0.000000000	
-0.281465790	0.000000000	0.000000000	0.042202932	0.000000000	0.000000000	
-0.278024020	0.000000000	0.000000000	0.033554364	0.000000000	0.000000000	
-0.274582250	0.000000000	0.000000000	0.025792591	0.000000000	0.000000000	
-0.271140480	0.000000000	0.000000000	0.018204516	0.000000000	0.000000000	
-0.267698710	0.000000000	0.000000000	0.011749876	0.000000000	0.000000000	
-0.264256940	0.000000000	0.000000000	0.007622624	0.000000000	0.000000000	
-0.260815170	0.000000000	0.000000000	0.004716070	0.000000000	0.000000000	
-0.257373400	0.000000000	0.000000000	0.003291939	0.000000000	0.000000000	
-0.253931629	0.000000000	0.000000000	0.002171878	0.000000000	0.000000000	
-0.250489859	0.000000000	0.000000000	0.001088413	0.000000000	0.000000000	
-0.247048089	0.000000000	0.000000000	0.000408925	0.000000000	0.000000000	
-0.243606319	0.000000000	0.000000000	0.000201204	0.000000000	0.000000000	
-0.240164549	0.000000000	0.000000000	0.000150367	0.000000000	0.000000000	
-0.236722779	0.000000000	0.000000000	0.000050254	0.000000000	0.000000000	
-0.233281009	0.000000000	0.000000000	0.000004667	0.000000000	0.000000000	
-0.229839239	0.000000000	0.000000000	0.000000113	0.000000000	0.000000000	
-0.226397469	0.000000000	0.000000000	0.000000001	0.000000000	0.000000000	
-0.222955699	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.219513929	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.216072159	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.212630388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.209188618	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.205746848	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.202305078	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.198863308	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.195421538	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.191979768	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.188537998	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.185096228	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.181654458	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.178212688	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.174770918	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.171329147	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.167887377	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.164445607	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.161003837	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.157562067	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.154120297	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.150678527	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.147236757	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.143794987	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.140353217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.136911447	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.133469676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.130027906	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.126586136	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.123144366	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.119702596	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.116260826	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.112819056	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.109377286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.105935516	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.102493746	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.099051976	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.095610206	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.092168435	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.088726665	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.085284895	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.081843125	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.078401355	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.074959585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.071517815	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.068076045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.064634275	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.061192505	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.057750735	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.054308965	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.050867194	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.047425424	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.043983654	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.040541884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.037100114	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.033658344	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.030216574	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.026774804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.023333034	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.019891264	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.016449494	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.013007724	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.009565953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.006124183	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.002682413	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.000759357	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.004201127	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.007642897	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.011084667	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.014526437	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.017968207	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.021409977	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.024851747	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.028293517	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.031735288	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.035177058	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.038618828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.042060598	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.045502368	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.048944138	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.052385908	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.055827678	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.059269448	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.062711218	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.066152988	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.069594758	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.073036529	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.076478299	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.079920069	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.083361839	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.086803609	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.090245379	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.093687149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.097128919	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.100570689	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.104012459	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.107454229	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.110896000	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.114337770	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.117779540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.121221310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.124663080	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.128104850	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.131546620	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.134988390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.138430160	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.141871930	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.145313700	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.148755470	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.152197241	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.155639011	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.159080781	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.162522551	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.165964321	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.169406091	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.172847861	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.176289631	0.000000000	0.000000508	0.000000000	0.000000000	0.000000000	
0.179731401	0.000000000	0.000139874	0.000000000	0.000000000	0.000000000	
0.183173171	0.000000000	0.002015168	0.000000000	0.000000000	0.000000000	
0.186614941	0.000000000	0.005588372	0.000000000	0.000000000	0.000000000	
0.190056711	0.000000000	0.012382295	0.000000000	0.000000000	0.000000000	
0.193498482	0.000000000	0.026654503	0.000000000	0.000000000	0.000000000	
0.196940252	0.000000000	0.038323117	0.000000000	0.000000000	0.000000000	
0.200382022	0.000000000	0.056702284	0.000000000	0.000000000	0.000000000	
0.203823792	0.000000000	0.084697663	0.000000000	0.000000000	0.000000000	
0.207265562	0.000000000	0.114914507	0.000000000	0.000000000	0.000000000	
0.210707332	0.000000000	0.146853430	0.000000000	0.000000000	0.000000000	
0.214149102	0.000000000	0.150915933	0.000000000	0.000000000	0.000000000	
0.217590872	0.000000000	0.138485111	0.000000000	0.000000000	0.000000000	
0.221032642	0.000000000	0.101376198	0.000000000	0.000000000	0.000000000	
0.224474412	0.000000000	0.064772200	0.000000000	0.000000000	0.000000000	
0.227916182	0.000000000	0.035032579	0.000000000	0.000000000	0.000000000	
0.231357952	0.000000000	0.013930871	0.000000000	0.000000000	0.000000000	
0.234799723	0.000000000	0.005098603	0.000000000	0.000000000	0.000000000	
0.238241493	0.000000000	0.001815946	0.000000000	0.000000000	0.000000000	
0.241683263	0.000000000	0.000298695	0.000000000	0.000000000	0.000000000	
0.245125033	0.000000000	0.000002144	0.000000000	0.000000000	0.000000000	
0.248566803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.252008573	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.255450343	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.258892113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.262333883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.265775653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.269217423	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.272659193	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.276100964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.279542734	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.282984504	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.286426274	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.289868044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.293309814	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.296751584	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.300193354	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.303635124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.307076894	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.310518664	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.313960434	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.317402205	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.320843975	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.324285745	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.327727515	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.331169285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.334611055	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.338052825	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.341494595	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.344936365	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.348378135	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.351819905	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.355261676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.358703446	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.362145216	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.365586986	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.369028756	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.372470526	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.375912296	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.379354066	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.382795836	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.386237606	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.389679376	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.393121146	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.396562917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.400004687	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.403446457	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.406888227	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.410329997	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.413771767	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.417213537	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.420655307	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.424097077	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.427538847	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.430980617	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.434422387	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.437864158	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.441305928	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.444747698	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.448189468	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.451631238	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.455073008	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.458514778	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.461956548	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.465398318	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.468840088	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.472281858	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.475723628	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.479165399	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.482607169	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.486048939	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.489490709	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.492932479	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.496374249	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.499816019	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.503257789	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.506699559	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.510141329	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.513583099	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.517024869	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.520466640	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.523908410	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.527350180	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.530791950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.534233720	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.537675490	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.541117260	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.544559030	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.548000800	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.551442570	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.554884340	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.558326111	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.561767881	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.565209651	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.568651421	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.572093191	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.575534961	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.578976731	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.582418501	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.585860271	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.589302041	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.592743811	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.596185581	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.599627352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.603069122	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.606510892	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.609952662	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.613394432	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.616836202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.620277972	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.623719742	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.627161512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.630603282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.634045052	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.637486822	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.640928593	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.644370363	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.647812133	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.651253903	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.654695673	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.658137443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.661579213	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.665020983	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.668462753	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.671904523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.675346293	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.678788063	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.682229834	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.685671604	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.689113374	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.692555144	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.695996914	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.699438684	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.702880454	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.706322224	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.709763994	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.713205764	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.716647534	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.720089304	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.723531075	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.726972845	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.730414615	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.733856385	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.737298155	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.740739925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.744181695	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.747623465	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.751065235	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.754507005	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.757948775	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.761390545	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.764832316	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.768274086	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.771715856	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.775157626	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.778599396	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.782041166	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.785482936	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.788924706	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.792366476	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.795808246	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.799250016	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.802691787	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.806133557	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.809575327	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.813017097	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.816458867	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.819900637	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.823342407	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.826784177	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.830225947	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.833667717	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.837109487	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.840551257	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.843993028	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.847434798	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.850876568	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.854318338	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.857760108	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.861201878	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.864643648	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.868085418	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.871527188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.874968958	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.878410728	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.881852498	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.885294269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.888736039	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.892177809	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.895619579	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.899061349	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.902503119	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.905944889	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.909386659	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.912828429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.916270199	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.919711969	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.923153739	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.926595510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.930037280	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.933479050	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.936920820	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.940362590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.943804360	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.947246130	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.950687900	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.954129670	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.957571440	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.961013210	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.964454980	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.967896751	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.971338521	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.974780291	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.978222061	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.981663831	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.985105601	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.988547371	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.991989141	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.995430911	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.998872681	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.002314451	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.005756221	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.009197992	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.012639762	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.016081532	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.019523302	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.022965072	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.026406842	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.029848612	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.033290382	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.036732152	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.040173922	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.043615692	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.047057463	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.050499233	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.053941003	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.057382773	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.060824543	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.064266313	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.067708083	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.071149853	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.074591623	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.078033393	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.081475163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.084916933	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.088358704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.091800474	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.095242244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.098684014	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.102125784	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.105567554	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.109009324	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.112451094	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.115892864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.119334634	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.122776404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.126218174	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.129659945	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.133101715	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.136543485	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.139985255	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.143427025	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.146868795	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.150310565	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.153752335	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.157194105	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.160635875	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.164077645	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.167519415	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.170961186	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.174402956	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.177844726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.181286496	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.184728266	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.188170036	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.191611806	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.195053576	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.198495346	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.201937116	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.205378886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.208820656	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.212262427	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.215704197	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.219145967	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.222587737	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.226029507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.229471277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.232913047	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.236354817	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.239796587	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.243238357	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.246680127	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.250121898	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.253563668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.257005438	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.260447208	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.263888978	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.267330748	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.270772518	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.274214288	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.277656058	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.281097828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.284539598	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.287981368	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.291423139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.294864909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.298306679	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.301748449	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.305190219	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.308631989	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.312073759	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.315515529	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.318957299	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.322399069	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.325840839	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.329282609	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.332724380	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.336166150	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.339607920	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.343049690	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.346491460	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.349933230	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.353375000	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.356816770	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.360258540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.363700310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.367142080	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.370583850	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.374025621	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.377467391	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.380909161	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.384350931	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.387792701	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.391234471	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.394676241	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.398118011	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.401559781	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.405001551	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.408443321	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.411885091	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.415326862	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.418768632	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.422210402	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.425652172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.429093942	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.432535712	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.435977482	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.439419252	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.442861022	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.446302792	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.449744562	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.453186332	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.456628103	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.460069873	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.463511643	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.466953413	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.470395183	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.473836953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.477278723	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.480720493	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.484162263	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.487604033	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.491045803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.494487574	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.497929344	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.501371114	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.504812884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.508254654	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.511696424	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.515138194	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.518579964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.522021734	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.525463504	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.528905274	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.532347044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.535788815	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.539230585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.542672355	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.546114125	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.549555895	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.552997665	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.556439435	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.559881205	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.563322975	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.566764745	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.570206515	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.573648285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.577090056	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.580531826	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.583973596	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.587415366	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.590857136	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.594298906	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.597740676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.601182446	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.604624216	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.608065986	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.611507756	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.614949526	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.618391297	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.621833067	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.625274837	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.628716607	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.632158377	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.635600147	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.639041917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.642483687	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.645925457	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.649367227	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.652808997	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.656250767	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.659692538	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.663134308	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.666576078	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.670017848	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.673459618	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.676901388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.680343158	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.683784928	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.687226698	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.690668468	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.694110238	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.697552008	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.700993779	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.704435549	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.707877319	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.711319089	0.000000086	0.000000000	0.000000000	0.000000000	0.000000000	
1.714760859	0.000017296	0.000000000	0.000000000	0.000000000	0.000000000	
1.718202629	0.000280159	0.000000000	0.000000000	0.000000000	0.000000000	
1.721644399	0.000630678	0.000000000	0.000000000	0.000000000	0.000000000	
1.725086169	0.001233644	0.000000000	0.000000000	0.000000000	0.000000000	
1.728527939	0.003279568	0.000000000	0.000000000	0.000000000	0.000000000	
1.731969709	0.006939643	0.000000000	0.000000000	0.000000000	0.000000000	
1.735411479	0.016058676	0.000000000	0.000000000	0.000000000	0.000000000	
1.738853250	0.032289538	0.000000000	0.000000000	0.000000000	0.000000000	
1.742295020	0.053822321	0.000000000	0.000000000	0.000000000	0.000000000	
1.745736790	0.079800067	0.000000000	0.000000000	0.000000000	0.000000000	
1.749178560	0.101000331	0.000000000	0.000000000	0.000000000	0.000000000	
1.752620330	0.119635734	0.000000000	0.000000000	0.000000000	0.000000000	
1.756062100	0.125919840	0.000000000	0.000000000	0.000000000	0.000000000	
1.759503870	0.118414430	0.000000000	0.000000000	0.000000000	0.000000000	
1.762945640	0.106119573	0.000000000	0.000000000	0.000000000	0.000000000	
1.766387410	0.089597210	0.000000000	0.000000000	0.000000000	0.000000000	
1.769829180	0.066488016	0.000000000	0.000000000	0.000000000	0.000000000	
1.773270950	0.040274141	0.000000000	0.000000000	0.000000000	0.000000000	
1.776712720	0.021469090	0.000000000	0.000000000	0.000000000	0.000000000	
1.780154491	0.009423892	0.000000000	0.000000000	0.000000000	0.000000000	
1.783596261	0.003910077	0.000000000	0.000000000	0.000000000	0.000000000	
1.787038031	0.001928409	0.000000000	0.000000000	0.000000000	0.000000000	
1.790479801	0.000740107	0.000000000	0.000000000	0.000000000	0.000000000	
1.793921571	0.000381895	0.000000000	0.000000000	0.000000000	0.000000000	
1.797363341	0.000321279	0.000000000	0.000000000	0.000000000	0.000000000	
1.800805111	0.000024184	0.000000000	0.000000000	0.000000000	0.000000000	
1.804246881	0.000000117	0.000000000	0.000000000	0.000000000	0.000000000	

==> tikz/kde/10db/kde_gamma2.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-0.804946727	0.000000000	0.000460663	0.000000000	0.000000000	0.000000000	
-0.801383395	0.000000000	0.018321588	0.000000000	0.000000000	0.000000000	
-0.797820063	0.000000000	0.106986640	0.000000000	0.000000000	0.000000000	
-0.794256732	0.000000000	0.256700185	0.000000000	0.000000000	0.000000000	
-0.790693400	0.000000000	0.303021136	0.000000000	0.000000000	0.000000000	
-0.787130069	0.000000000	0.194749009	0.000000000	0.000000000	0.000000000	
-0.783566737	0.000000000	0.087309836	0.000000000	0.000000000	0.000000000	
-0.780003405	0.000000000	0.026037629	0.000000000	0.000000000	0.000000000	
-0.776440074	0.000000000	0.006297547	0.000000000	0.000000000	0.000000000	
-0.772876742	0.000000000	0.000115766	0.000000000	0.000000000	0.000000000	
-0.769313411	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.765750079	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.762186747	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.758623416	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.755060084	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.751496753	0.000007697	0.000000000	0.000000000	0.000000000	0.000000000	
-0.747933421	0.000677324	0.000000000	0.000000000	0.000000000	0.000000000	
-0.744370089	0.008815306	0.000000000	0.000000000	0.000000000	0.000000000	
-0.740806758	0.028769006	0.000000000	0.000000000	0.000000000	0.000000000	
-0.737243426	0.083127075	0.000000000	0.000000000	0.000000000	0.000000000	
-0.733680095	0.145963096	0.000000000	0.000000000	0.000000000	0.000000000	
-0.730116763	0.193814835	0.000000000	0.000000000	0.000000000	0.000000000	
-0.726553431	0.206955010	0.000000000	0.000000000	0.000000000	0.000000000	
-0.722990100	0.165112815	0.000000000	0.000000000	0.000000000	0.000000000	
-0.719426768	0.095383851	0.000000000	0.000000000	0.000000000	0.000000000	
-0.715863437	0.049570634	0.000000000	0.000000000	0.000000000	0.000000000	
-0.712300105	0.016692209	0.000000000	0.000000000	0.000000000	0.000000000	
-0.708736773	0.004453293	0.000000000	0.000000000	0.000000000	0.000000000	
-0.705173442	0.000656906	0.000000000	0.000000000	0.000000000	0.000000000	
-0.701610110	0.000000944	0.000000000	0.000000000	0.000000000	0.000000000	
-0.698046778	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.694483447	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.690920115	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.687356784	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.683793452	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.680230120	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.676666789	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.673103457	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.669540126	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.665976794	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.662413462	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.658850131	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.655286799	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.651723468	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.648160136	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.644596804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.641033473	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.637470141	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.633906810	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.630343478	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.626780146	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.623216815	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.619653483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.616090151	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.612526820	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.608963488	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.605400157	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.601836825	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.598273493	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.594710162	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.591146830	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.587583499	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.584020167	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.580456835	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.576893504	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.573330172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.569766841	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.566203509	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.562640177	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.559076846	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.555513514	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.551950183	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.548386851	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.544823519	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.541260188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.537696856	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.534133525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.530570193	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.527006861	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.523443530	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.519880198	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.516316866	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.512753535	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.509190203	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.505626872	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.502063540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.498500208	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.494936877	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.491373545	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.487810214	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.484246882	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.480683550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.477120219	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.473556887	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.469993556	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.466430224	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.462866892	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.459303561	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.455740229	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.452176898	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.448613566	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.445050234	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.441486903	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.437923571	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.434360240	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.430796908	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.427233576	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.423670245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.420106913	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.416543581	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.412980250	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.409416918	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.405853587	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.402290255	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.398726923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.395163592	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.391600260	0.000000000	0.000000000	0.000000003	0.000000000	0.000000000	
-0.388036929	0.000000000	0.000000000	0.000000038	0.000000000	0.000000000	
-0.384473597	0.000000000	0.000000000	0.000000377	0.000000000	0.000000000	
-0.380910265	0.000000000	0.000000000	0.000002497	0.000000000	0.000000000	
-0.377346934	0.000000000	0.000000000	0.000011047	0.000000000	0.000000000	
-0.373783602	0.000000000	0.000000000	0.000032933	0.000000000	0.000000000	
-0.370220271	0.000000000	0.000000000	0.000068097	0.000000000	0.000000000	
-0.366656939	0.000000000	0.000000000	0.000106602	0.000000000	0.000000000	
-0.363093607	0.000000000	0.000000000	0.000155618	0.000000000	0.000000000	
-0.359530276	0.000000000	0.000000000	0.000266285	0.000000000	0.000000000	
-0.355966944	0.000000000	0.000000000	0.000510259	0.000000000	0.000000000	
-0.352403613	0.000000000	0.000000000	0.000918637	0.000000000	0.000000000	
-0.348840281	0.000000000	0.000000000	0.001444656	0.000000000	0.000000000	
-0.345276949	0.000000000	0.000000000	0.002036778	0.000000000	0.000000000	
-0.341713618	0.000000000	0.000000000	0.002789221	0.000000000	0.000000000	
-0.338150286	0.000000000	0.000000000	0.003920585	0.000000000	0.000000000	
-0.334586954	0.000000000	0.000000000	0.005519921	0.000000000	0.000000000	
-0.331023623	0.000000000	0.000000000	0.007457024	0.000000000	0.000000000	
-0.327460291	0.000000000	0.000000000	0.009598718	0.000000000	0.000000000	
-0.323896960	0.000000000	0.000000000	0.011967262	0.000000000	0.000000000	
-0.320333628	0.000000000	0.000000000	0.014756258	0.000000000	0.000000000	
-0.316770296	0.000000000	0.000000000	0.018184626	0.000000000	0.000000000	
-0.313206965	0.000000000	0.000000000	0.022153397	0.000000000	0.000000000	
-0.309643633	0.000000000	0.000000000	0.026252876	0.000000000	0.000000000	
-0.306080302	0.000000000	0.000000000	0.030157335	0.000000000	0.000000000	
-0.302516970	0.000000000	0.000000000	0.033675010	0.000000000	0.000000000	
-0.298953638	0.000000000	0.000000000	0.036715273	0.000000000	0.000000000	
-0.295390307	0.000000000	0.000000000	0.039535467	0.000000000	0.000000000	
-0.291826975	0.000000000	0.000000000	0.042540505	0.000000000	0.000000000	
-0.288263644	0.000000000	0.000000000	0.045632454	0.000000000	0.000000000	
-0.284700312	0.000000000	0.000000000	0.048146903	0.000000000	0.000000000	
-0.281136980	0.000000000	0.000000000	0.049470975	0.000000001	0.000000000	
-0.277573649	0.000000000	0.000000000	0.049396342	0.000000010	0.000000000	
-0.274010317	0.000000000	0.000000000	0.048156051	0.000000073	0.000000000	
-0.270446986	0.000000000	0.000000000	0.046399654	0.000000419	0.000000000	
-0.266883654	0.000000000	0.000000000	0.044761551	0.000001897	0.000000000	
-0.263320322	0.000000000	0.000000000	0.043377254	0.000006808	0.000000000	
-0.259756991	0.000000000	0.000000000	0.041850234	0.000019712	0.000000000	
-0.256193659	0.000000000	0.000000000	0.039605907	0.000047277	0.000000000	
-0.252630328	0.000000000	0.000000000	0.036393347	0.000097526	0.000000000	
-0.249066996	0.000000000	0.000000000	0.032430653	0.000180427	0.000000000	
-0.245503664	0.000000000	0.000000000	0.028160345	0.000308688	0.000000000	
-0.241940333	0.000000000	0.000000000	0.024094367	0.000493649	0.000000000	
-0.238377001	0.000000000	0.000000000	0.020618498	0.000739419	0.000000000	
-0.234813669	0.000000000	0.000000000	0.017792595	0.001048444	0.000000000	
-0.231250338	0.000000000	0.000000000	0.015474876	0.001434728	0.000000000	
-0.227687006	0.000000000	0.000000000	0.013403445	0.001917946	0.000000000	
-0.224123675	0.000000000	0.000000000	0.011278292	0.002497204	0.000000000	
-0.220560343	0.000000000	0.000000000	0.009044082	0.003145547	0.000000000	
-0.216997011	0.000000000	0.000000000	0.006896063	0.003842886	0.000000000	
-0.213433680	0.000000000	0.000000000	0.005013298	0.004609390	0.000000000	
-0.209870348	0.000000000	0.000000000	0.003479138	0.005504984	0.000000000	
-0.206307017	0.000000000	0.000000000	0.002348992	0.006602921	0.000000000	
-0.202743685	0.000000000	0.000000000	0.001616482	0.007961431	0.000000000	
-0.199180353	0.000000000	0.000000000	0.001169985	0.009601766	0.000000000	
-0.195617022	0.000000000	0.000000000	0.000881418	0.011483097	0.000000000	
-0.192053690	0.000000000	0.000000000	0.000674835	0.013489967	0.000000000	
-0.188490359	0.000000000	0.000000000	0.000507757	0.015491846	0.000000000	
-0.184927027	0.000000000	0.000000000	0.000368335	0.017469445	0.000000000	
-0.181363695	0.000000000	0.000000000	0.000263286	0.019555671	0.000000000	
-0.177800364	0.000000000	0.000000000	0.000191083	0.021886465	0.000000000	
-0.174237032	0.000000000	0.000000000	0.000140853	0.024422255	0.000000000	
-0.170673701	0.000000000	0.000000000	0.000097533	0.026966854	0.000000000	
-0.167110369	0.000000000	0.000000000	0.000055143	0.029342191	0.000000000	
-0.163547037	0.000000000	0.000000000	0.000022765	0.031496886	0.000000000	
-0.159983706	0.000000000	0.000000000	0.000006484	0.033460566	0.000000000	
-0.156420374	0.000000000	0.000000000	0.000001245	0.035234539	0.000000000	
-0.152857043	0.000000000	0.000000000	0.000000160	0.036726968	0.000000000	
-0.149293711	0.000000000	0.000000000	0.000000014	0.037782444	0.000000000	
-0.145730379	0.000000000	0.000000000	0.000000001	0.038292478	0.000000000	
-0.142167048	0.000000000	0.000000000	0.000000000	0.038301106	0.000000000	
-0.138603716	0.000000000	0.000000000	0.000000000	0.038016361	0.000000000	
-0.135040384	0.000000000	0.000000000	0.000000000	0.037717543	0.000000000	
-0.131477053	0.000000000	0.000000000	0.000000000	0.037593939	0.000000000	
-0.127913721	0.000000000	0.000000000	0.000000000	0.037580119	0.000000000	
-0.124350390	0.000000000	0.000000000	0.000000000	0.037326500	0.000000000	
-0.120787058	0.000000000	0.000000000	0.000000000	0.036402409	0.000000000	
-0.117223726	0.000000000	0.000000000	0.000000000	0.034594552	0.000000000	
-0.113660395	0.000000000	0.000000000	0.000000000	0.032031650	0.000000000	
-0.110097063	0.000000000	0.000000000	0.000000000	0.029058838	0.000000000	
-0.106533732	0.000000000	0.000000000	0.000000000	0.026029915	0.000000000	
-0.102970400	0.000000000	0.000000000	0.000000000	0.023179845	0.000000000	
-0.099407068	0.000000000	0.000000000	0.000000000	0.020613661	0.000000000	
-0.095843737	0.000000000	0.000000000	0.000000000	0.018365625	0.000000000	
-0.092280405	0.000000000	0.000000000	0.000000000	0.016432002	0.000000000	
-0.088717074	0.000000000	0.000000000	0.000000000	0.014742004	0.000000000	
-0.085153742	0.000000000	0.000000000	0.000000000	0.013161748	0.000000000	
-0.081590410	0.000000000	0.000000000	0.000000000	0.011581845	0.000000000	
-0.078027079	0.000000000	0.000000000	0.000000000	0.009991398	0.000000000	
-0.074463747	0.000000000	0.000000000	0.000000000	0.008459369	0.000000000	
-0.070900416	0.000000000	0.000000000	0.000000000	0.007070451	0.000000000	
-0.067337084	0.000000000	0.000000000	0.000000000	0.005883282	0.000000000	
-0.063773752	0.000000000	0.000000000	0.000000000	0.004906112	0.000000000	
-0.060210421	0.000000000	0.000000000	0.000000000	0.004080567	0.000000000	
-0.056647089	0.000000000	0.000000000	0.000000000	0.003320945	0.000000000	
-0.053083757	0.000000000	0.000000000	0.000000000	0.002600092	0.000000000	
-0.049520426	0.000000000	0.000000000	0.000000000	0.001969420	0.000000000	
-0.045957094	0.000000000	0.000000000	0.000000000	0.001479400	0.000000000	
-0.042393763	0.000000000	0.000000000	0.000000000	0.001114413	0.000000000	
-0.038830431	0.000000000	0.000000000	0.000000000	0.000819320	0.000000000	
-0.035267099	0.000000000	0.000000000	0.000000000	0.000561880	0.000000000	
-0.031703768	0.000000000	0.000000000	0.000000000	0.000352693	0.000000000	
-0.028140436	0.000000000	0.000000000	0.000000000	0.000216924	0.000000000	
-0.024577105	0.000000000	0.000000000	0.000000000	0.000159828	0.000000000	
-0.021013773	0.000000000	0.000000000	0.000000000	0.000157182	0.000000000	
-0.017450441	0.000000000	0.000000000	0.000000000	0.000170497	0.000000000	
-0.013887110	0.000000000	0.000000000	0.000000000	0.000169855	0.000000000	
-0.010323778	0.000000000	0.000000000	0.000000000	0.000148039	0.000000000	
-0.006760447	0.000000000	0.000000000	0.000000000	0.000117690	0.000000000	
-0.003197115	0.000000000	0.000000000	0.000000000	0.000094494	0.000000000	
0.000366217	0.000000000	0.000000000	0.000000000	0.000081552	0.000000000	
0.003929548	0.000000000	0.000000000	0.000000000	0.000070111	0.000000000	
0.007492880	0.000000000	0.000000000	0.000000000	0.000053031	0.000000000	
0.011056211	0.000000000	0.000000000	0.000000000	0.000032704	0.000000000	
0.014619543	0.000000000	0.000000000	0.000000000	0.000015926	0.000000000	
0.018182875	0.000000000	0.000000000	0.000000000	0.000006053	0.000000000	
0.021746206	0.000000000	0.000000000	0.000000000	0.000001788	0.000000000	
0.025309538	0.000000000	0.000000000	0.000000000	0.000000410	0.000000000	
0.028872869	0.000000000	0.000000000	0.000000000	0.000000073	0.000000000	
0.032436201	0.000000000	0.000000000	0.000000000	0.000000010	0.000000000	
0.035999533	0.000000000	0.000000000	0.000000000	0.000000001	0.000000000	
0.039562864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.043126196	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.046689528	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.050252859	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.053816191	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.057379522	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.060942854	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.064506186	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.068069517	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.071632849	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.075196180	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.078759512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.082322844	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.085886175	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.089449507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.093012838	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.096576170	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.100139502	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.103702833	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.107266165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.110829496	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.114392828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.117956160	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.121519491	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.125082823	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.128646154	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.132209486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.135772818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.139336149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.142899481	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.146462813	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.150026144	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.153589476	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.157152807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.160716139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.164279471	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.167842802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.171406134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.174969465	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.178532797	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.182096129	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.185659460	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.189222792	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.192786123	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.196349455	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.199912787	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.203476118	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.207039450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.210602781	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.214166113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.217729445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.221292776	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.224856108	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.228419440	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.231982771	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.235546103	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.239109434	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.242672766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.246236098	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.249799429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.253362761	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.256926092	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.260489424	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.264052756	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.267616087	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.271179419	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.274742750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.278306082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.281869414	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.285432745	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.288996077	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.292559408	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.296122740	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.299686072	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.303249403	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.306812735	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.310376066	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.313939398	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.317502730	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.321066061	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.324629393	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.328192725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.331756056	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.335319388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.338882719	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.342446051	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.346009383	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.349572714	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.353136046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.356699377	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.360262709	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.363826041	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.367389372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.370952704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.374516035	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.378079367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.381642699	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.385206030	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.388769362	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.392332693	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.395896025	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.399459357	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.403022688	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.406586020	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.410149351	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.413712683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.417276015	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.420839346	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.424402678	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.427966010	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.431529341	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.435092673	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.438656004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.442219336	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.445782668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.449345999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.452909331	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.456472662	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.460035994	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.463599326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.467162657	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.470725989	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.474289320	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.477852652	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.481415984	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.484979315	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.488542647	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.492105978	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.495669310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.499232642	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.502795973	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.506359305	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.509922637	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.513485968	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.517049300	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.520612631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.524175963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.527739295	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.531302626	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.534865958	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.538429289	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.541992621	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.545555953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.549119284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.552682616	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.556245947	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.559809279	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.563372611	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.566935942	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.570499274	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.574062605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.577625937	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.581189269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.584752600	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.588315932	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.591879263	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.595442595	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.599005927	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.602569258	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.606132590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.609695922	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.613259253	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.616822585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.620385916	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.623949248	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.627512580	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.631075911	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.634639243	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.638202574	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.641765906	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.645329238	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.648892569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.652455901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.656019232	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.659582564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.663145896	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.666709227	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.670272559	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.673835890	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.677399222	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.680962554	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.684525885	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.688089217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.691652549	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.695215880	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.698779212	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.702342543	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.705905875	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.709469207	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.713032538	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.716595870	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.720159201	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.723722533	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.727285865	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.730849196	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.734412528	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.737975859	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.741539191	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.745102523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.748665854	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.752229186	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.755792517	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.759355849	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.762919181	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.766482512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.770045844	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.773609175	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.777172507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.780735839	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.784299170	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.787862502	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.791425834	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.794989165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.798552497	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.802115828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.805679160	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.809242492	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.812805823	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.816369155	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.819932486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.823495818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.827059150	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.830622481	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.834185813	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.837749144	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.841312476	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.844875808	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.848439139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.852002471	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.855565802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.859129134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.862692466	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.866255797	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.869819129	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.873382460	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.876945792	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.880509124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.884072455	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.887635787	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.891199119	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.894762450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.898325782	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.901889113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.905452445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.909015777	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.912579108	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.916142440	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.919705771	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.923269103	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.926832435	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.930395766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.933959098	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.937522429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.941085761	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.944649093	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.948212424	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.951775756	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.955339087	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.958902419	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.962465751	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.966029082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.969592414	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.973155746	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.976719077	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.980282409	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.983845740	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.987409072	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.990972404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.994535735	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.998099067	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.001662398	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.005225730	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.008789062	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.012352393	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.015915725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.019479056	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.023042388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.026605720	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.030169051	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.033732383	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.037295714	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.040859046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.044422378	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.047985709	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.051549041	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.055112372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.058675704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.062239036	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.065802367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.069365699	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.072929031	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.076492362	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.080055694	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.083619025	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.087182357	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.090745689	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.094309020	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.097872352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.101435683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.104999015	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.108562347	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.112125678	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.115689010	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.119252341	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.122815673	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.126379005	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.129942336	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.133505668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.137068999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.140632331	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.144195663	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.147758994	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.151322326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.154885657	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.158448989	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.162012321	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.165575652	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.169138984	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.172702316	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.176265647	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.179828979	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.183392310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.186955642	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.190518974	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.194082305	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.197645637	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.201208968	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.204772300	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.208335632	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.211898963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.215462295	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.219025626	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.222588958	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.226152290	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.229715621	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.233278953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.236842284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.240405616	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.243968948	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.247532279	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.251095611	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.254658943	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.258222274	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.261785606	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.265348937	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.268912269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.272475601	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.276038932	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.279602264	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.283165595	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.286728927	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.290292259	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.293855590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.297418922	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.300982253	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.304545585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.308108917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.311672248	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.315235580	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.318798911	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.322362243	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.325925575	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.329488906	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.333052238	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.336615569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
1.340178901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000004	
1.343742233	0.000000000	0.000000000	0.000000000	0.000000000	0.000000006	
1.347305564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000009	
1.350868896	0.000000000	0.000000000	0.000000000	0.000000000	0.000000015	
1.354432228	0.000000000	0.000000000	0.000000000	0.000000000	0.000000023	
1.357995559	0.000000000	0.000000000	0.000000000	0.000000000	0.000000036	
1.361558891	0.000000000	0.000000000	0.000000000	0.000000000	0.000000055	
1.365122222	0.000000000	0.000000000	0.000000000	0.000000000	0.000000082	
1.368685554	0.000000000	0.000000000	0.000000000	0.000000000	0.000000121	
1.372248886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000177	
1.375812217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000255	
1.379375549	0.000000000	0.000000000	0.000000000	0.000000000	0.000000363	
1.382938880	0.000000000	0.000000000	0.000000000	0.000000000	0.000000508	
1.386502212	0.000000000	0.000000000	0.000000000	0.000000000	0.000000702	
1.390065544	0.000000000	0.000000000	0.000000000	0.000000000	0.000000956	
1.393628875	0.000000000	0.000000000	0.000000000	0.000000000	0.000001284	
1.397192207	0.000000000	0.000000000	0.000000000	0.000000000	0.000001703	
1.400755538	0.000000000	0.000000000	0.000000000	0.000000000	0.000002227	
1.404318870	0.000000000	0.000000000	0.000000000	0.000000000	0.000002875	
1.407882202	0.000000000	0.000000000	0.000000000	0.000000000	0.000003662	
1.411445533	0.000000000	0.000000000	0.000000000	0.000000000	0.000004605	
1.415008865	0.000000000	0.000000000	0.000000000	0.000000000	0.000005716	
1.418572196	0.000000000	0.000000000	0.000000000	0.000000000	0.000007006	
1.422135528	0.000000000	0.000000000	0.000000000	0.000000000	0.000008480	
1.425698860	0.000000000	0.000000000	0.000000000	0.000000000	0.000010139	
1.429262191	0.000000000	0.000000000	0.000000000	0.000000000	0.000011980	
1.432825523	0.000000000	0.000000000	0.000000000	0.000000000	0.000013989	
1.436388854	0.000000000	0.000000000	0.000000000	0.000000000	0.000016151	
1.439952186	0.000000000	0.000000000	0.000000000	0.000000000	0.000018444	
1.443515518	0.000000000	0.000000000	0.000000000	0.000000000	0.000020841	
1.447078849	0.000000000	0.000000000	0.000000000	0.000000000	0.000023313	
1.450642181	0.000000000	0.000000000	0.000000000	0.000000000	0.000025830	
1.454205513	0.000000000	0.000000000	0.000000000	0.000000000	0.000028364	
1.457768844	0.000000000	0.000000000	0.000000000	0.000000000	0.000030889	
1.461332176	0.000000000	0.000000000	0.000000000	0.000000000	0.000033386	
1.464895507	0.000000000	0.000000000	0.000000000	0.000000000	0.000035843	
1.468458839	0.000000000	0.000000000	0.000000000	0.000000000	0.000038256	
1.472022171	0.000000000	0.000000000	0.000000000	0.000000000	0.000040634	
1.475585502	0.000000000	0.000000000	0.000000000	0.000000000	0.000042995	
1.479148834	0.000000000	0.000000000	0.000000000	0.000000000	0.000045368	
1.482712165	0.000000000	0.000000000	0.000000000	0.000000000	0.000047795	
1.486275497	0.000000000	0.000000000	0.000000000	0.000000000	0.000050328	
1.489838829	0.000000000	0.000000000	0.000000000	0.000000000	0.000053029	
1.493402160	0.000000000	0.000000000	0.000000000	0.000000000	0.000055970	
1.496965492	0.000000000	0.000000000	0.000000000	0.000000000	0.000059233	
1.500528823	0.000000000	0.000000000	0.000000000	0.000000000	0.000062909	
1.504092155	0.000000000	0.000000000	0.000000000	0.000000000	0.000067097	
1.507655487	0.000000000	0.000000000	0.000000000	0.000000000	0.000071906	
1.511218818	0.000000000	0.000000000	0.000000000	0.000000000	0.000077455	
1.514782150	0.000000000	0.000000000	0.000000000	0.000000000	0.000083872	
1.518345481	0.000000000	0.000000000	0.000000000	0.000000000	0.000091292	
1.521908813	0.000000000	0.000000000	0.000000000	0.000000000	0.000099858	
1.525472145	0.000000000	0.000000000	0.000000000	0.000000000	0.000109720	
1.529035476	0.000000000	0.000000000	0.000000000	0.000000000	0.000121031	
1.532598808	0.000000000	0.000000000	0.000000000	0.000000000	0.000133942	
1.536162140	0.000000000	0.000000000	0.000000000	0.000000000	0.000148603	
1.539725471	0.000000000	0.000000000	0.000000000	0.000000000	0.000165155	
1.543288803	0.000000000	0.000000000	0.000000000	0.000000000	0.000183728	
1.546852134	0.000000000	0.000000000	0.000000000	0.000000000	0.000204439	
1.550415466	0.000000000	0.000000000	0.000000000	0.000000000	0.000227383	
1.553978798	0.000000000	0.000000000	0.000000000	0.000000000	0.000252640	
1.557542129	0.000000000	0.000000000	0.000000000	0.000000000	0.000280266	
1.561105461	0.000000000	0.000000000	0.000000000	0.000000000	0.000310297	
1.564668792	0.000000000	0.000000000	0.000000000	0.000000000	0.000342748	
1.568232124	0.000000000	0.000000000	0.000000000	0.000000000	0.000377613	
1.571795456	0.000000000	0.000000000	0.000000000	0.000000000	0.000414864	
1.575358787	0.000000000	0.000000000	0.000000000	0.000000000	0.000454453	
1.578922119	0.000000000	0.000000000	0.000000000	0.000000000	0.000496307	
1.582485450	0.000000000	0.000000000	0.000000000	0.000000000	0.000540328	
1.586048782	0.000000000	0.000000000	0.000000000	0.000000000	0.000586390	
1.589612114	0.000000000	0.000000000	0.000000000	0.000000000	0.000634338	
1.593175445	0.000000000	0.000000000	0.000000000	0.000000000	0.000683989	
1.596738777	0.000000000	0.000000000	0.000000000	0.000000000	0.000735130	
1.600302108	0.000000000	0.000000000	0.000000000	0.000000000	0.000787531	
1.603865440	0.000000000	0.000000000	0.000000000	0.000000000	0.000840949	
1.607428772	0.000000000	0.000000000	0.000000000	0.000000000	0.000895144	
1.610992103	0.000000000	0.000000000	0.000000000	0.000000000	0.000949897	
1.614555435	0.000000000	0.000000000	0.000000000	0.000000000	0.001005030	
1.618118766	0.000000000	0.000000000	0.000000000	0.000000000	0.001060422	
1.621682098	0.000000000	0.000000000	0.000000000	0.000000000	0.001116033	
1.625245430	0.000000000	0.000000000	0.000000000	0.000000000	0.001171915	
1.628808761	0.000000000	0.000000000	0.000000000	0.000000000	0.001228223	
1.632372093	0.000000000	0.000000000	0.000000000	0.000000000	0.001285211	
1.635935425	0.000000000	0.000000000	0.000000000	0.000000000	0.001343227	
1.639498756	0.000000000	0.000000000	0.000000000	0.000000000	0.001402698	
1.643062088	0.000000000	0.000000000	0.000000000	0.000000000	0.001464102	
1.646625419	0.000000000	0.000000000	0.000000000	0.000000000	0.001527939	
1.650188751	0.000000000	0.000000000	0.000000000	0.000000000	0.001594699	
1.653752083	0.000000000	0.000000000	0.000000000	0.000000000	0.001664827	
1.657315414	0.000000000	0.000000000	0.000000000	0.000000000	0.001738698	
1.660878746	0.000000000	0.000000000	0.000000000	0.000000000	0.001816588	
1.664442077	0.000000000	0.000000000	0.000000000	0.000000000	0.001898662	
1.668005409	0.000000000	0.000000000	0.000000000	0.000000000	0.001984974	
1.671568741	0.000000000	0.000000000	0.000000000	0.000000000	0.002075469	
1.675132072	0.000000000	0.000000000	0.000000000	0.000000000	0.002170000	
1.678695404	0.000000000	0.000000000	0.000000000	0.000000000	0.002268356	
1.682258735	0.000000000	0.000000000	0.000000000	0.000000000	0.002370290	
1.685822067	0.000000000	0.000000000	0.000000000	0.000000000	0.002475552	
1.689385399	0.000000000	0.000000000	0.000000000	0.000000000	0.002583921	
1.692948730	0.000000000	0.000000000	0.000000000	0.000000000	0.002695235	
1.696512062	0.000000000	0.000000000	0.000000000	0.000000000	0.002809410	
1.700075393	0.000000000	0.000000000	0.000000000	0.000000000	0.002926456	
1.703638725	0.000000000	0.000000000	0.000000000	0.000000000	0.003046479	
1.707202057	0.000000000	0.000000000	0.000000000	0.000000000	0.003169678	
1.710765388	0.000000000	0.000000000	0.000000000	0.000000000	0.003296325	
1.714328720	0.000000000	0.000000000	0.000000000	0.000000000	0.003426747	
1.717892051	0.000000000	0.000000000	0.000000000	0.000000000	0.003561296	
1.721455383	0.000000000	0.000000000	0.000000000	0.000000000	0.003700316	
1.725018715	0.000000000	0.000000000	0.000000000	0.000000000	0.003844106	
1.728582046	0.000000000	0.000000000	0.000000000	0.000000000	0.003992889	
1.732145378	0.000000000	0.000000000	0.000000000	0.000000000	0.004146778	
1.735708710	0.000000000	0.000000000	0.000000000	0.000000000	0.004305750	
1.739272041	0.000000000	0.000000000	0.000000000	0.000000000	0.004469627	
1.742835373	0.000000000	0.000000000	0.000000000	0.000000000	0.004638062	
1.746398704	0.000000000	0.000000000	0.000000000	0.000000000	0.004810535	
1.749962036	0.000000000	0.000000000	0.000000000	0.000000000	0.004986361	
1.753525368	0.000000000	0.000000000	0.000000000	0.000000000	0.005164708	
1.757088699	0.000000000	0.000000000	0.000000000	0.000000000	0.005344616	
1.760652031	0.000000000	0.000000000	0.000000000	0.000000000	0.005525035	
1.764215362	0.000000000	0.000000000	0.000000000	0.000000000	0.005704859	
1.767778694	0.000000000	0.000000000	0.000000000	0.000000000	0.005882967	
1.771342026	0.000000000	0.000000000	0.000000000	0.000000000	0.006058266	
1.774905357	0.000000000	0.000000000	0.000000000	0.000000000	0.006229724	
1.778468689	0.000000000	0.000000000	0.000000000	0.000000000	0.006396404	
1.782032020	0.000000000	0.000000000	0.000000000	0.000000000	0.006557490	
1.785595352	0.000000000	0.000000000	0.000000000	0.000000000	0.006712303	
1.789158684	0.000000000	0.000000000	0.000000000	0.000000000	0.006860307	
1.792722015	0.000000000	0.000000000	0.000000000	0.000000000	0.007001114	
1.796285347	0.000000000	0.000000000	0.000000000	0.000000000	0.007134480	
1.799848678	0.000000000	0.000000000	0.000000000	0.000000000	0.007260294	
1.803412010	0.000000000	0.000000000	0.000000000	0.000000000	0.007378572	
1.806975342	0.000000000	0.000000000	0.000000000	0.000000000	0.007489446	
1.810538673	0.000000000	0.000000000	0.000000000	0.000000000	0.007593166	
1.814102005	0.000000000	0.000000000	0.000000000	0.000000000	0.007690089	
1.817665337	0.000000000	0.000000000	0.000000000	0.000000000	0.007780680	
1.821228668	0.000000000	0.000000000	0.000000000	0.000000000	0.007865514	
1.824792000	0.000000000	0.000000000	0.000000000	0.000000000	0.007945272	
1.828355331	0.000000000	0.000000000	0.000000000	0.000000000	0.008020731	
1.831918663	0.000000000	0.000000000	0.000000000	0.000000000	0.008092753	
1.835481995	0.000000000	0.000000000	0.000000000	0.000000000	0.008162259	
1.839045326	0.000000000	0.000000000	0.000000000	0.000000000	0.008230197	
1.842608658	0.000000000	0.000000000	0.000000000	0.000000000	0.008297503	
1.846171989	0.000000000	0.000000000	0.000000000	0.000000000	0.008365048	
1.849735321	0.000000000	0.000000000	0.000000000	0.000000000	0.008433588	
1.853298653	0.000000000	0.000000000	0.000000000	0.000000000	0.008503714	
1.856861984	0.000000000	0.000000000	0.000000000	0.000000000	0.008575805	
1.860425316	0.000000000	0.000000000	0.000000000	0.000000000	0.008649989	
1.863988647	0.000000000	0.000000000	0.000000000	0.000000000	0.008726124	
1.867551979	0.000000000	0.000000000	0.000000000	0.000000000	0.008803786	
1.871115311	0.000000000	0.000000000	0.000000000	0.000000000	0.008882288	
1.874678642	0.000000000	0.000000000	0.000000000	0.000000000	0.008960696	
1.878241974	0.000000000	0.000000000	0.000000000	0.000000000	0.009037884	
1.881805305	0.000000000	0.000000000	0.000000000	0.000000000	0.009112577	
1.885368637	0.000000000	0.000000000	0.000000000	0.000000000	0.009183420	
1.888931969	0.000000000	0.000000000	0.000000000	0.000000000	0.009249038	
1.892495300	0.000000000	0.000000000	0.000000000	0.000000000	0.009308096	
1.896058632	0.000000000	0.000000000	0.000000000	0.000000000	0.009359357	
1.899621963	0.000000000	0.000000000	0.000000000	0.000000000	0.009401725	
1.903185295	0.000000000	0.000000000	0.000000000	0.000000000	0.009434284	
1.906748627	0.000000000	0.000000000	0.000000000	0.000000000	0.009456321	
1.910311958	0.000000000	0.000000000	0.000000000	0.000000000	0.009467341	
1.913875290	0.000000000	0.000000000	0.000000000	0.000000000	0.009467073	
1.917438622	0.000000000	0.000000000	0.000000000	0.000000000	0.009455472	
1.921001953	0.000000000	0.000000000	0.000000000	0.000000000	0.009432709	
1.924565285	0.000000000	0.000000000	0.000000000	0.000000000	0.009399162	
1.928128616	0.000000000	0.000000000	0.000000000	0.000000000	0.009355405	
1.931691948	0.000000000	0.000000000	0.000000000	0.000000000	0.009302188	
1.935255280	0.000000000	0.000000000	0.000000000	0.000000000	0.009240416	
1.938818611	0.000000000	0.000000000	0.000000000	0.000000000	0.009171123	
1.942381943	0.000000000	0.000000000	0.000000000	0.000000000	0.009095440	
1.945945274	0.000000000	0.000000000	0.000000000	0.000000000	0.009014560	
1.949508606	0.000000000	0.000000000	0.000000000	0.000000000	0.008929696	
1.953071938	0.000000000	0.000000000	0.000000000	0.000000000	0.008842036	
1.956635269	0.000000000	0.000000000	0.000000000	0.000000000	0.008752705	
1.960198601	0.000000000	0.000000000	0.000000000	0.000000000	0.008662716	
1.963761932	0.000000000	0.000000000	0.000000000	0.000000000	0.008572943	
1.967325264	0.000000000	0.000000000	0.000000000	0.000000000	0.008484086	
1.970888596	0.000000000	0.000000000	0.000000000	0.000000000	0.008396661	
1.974451927	0.000000000	0.000000000	0.000000000	0.000000000	0.008310987	
1.978015259	0.000000000	0.000000000	0.000000000	0.000000000	0.008227197	
1.981578590	0.000000000	0.000000000	0.000000000	0.000000000	0.008145249	
1.985141922	0.000000000	0.000000000	0.000000000	0.000000000	0.008064949	
1.988705254	0.000000000	0.000000000	0.000000000	0.000000000	0.007985981	
1.992268585	0.000000000	0.000000000	0.000000000	0.000000000	0.007907941	
1.995831917	0.000000000	0.000000000	0.000000000	0.000000000	0.007830363	
1.999395248	0.000000000	0.000000000	0.000000000	0.000000000	0.007752759	
2.002958580	0.000000000	0.000000000	0.000000000	0.000000000	0.007674643	
2.006521912	0.000000000	0.000000000	0.000000000	0.000000000	0.007595558	
2.010085243	0.000000000	0.000000000	0.000000000	0.000000000	0.007515100	
2.013648575	0.000000000	0.000000000	0.000000000	0.000000000	0.007432931	
2.017211907	0.000000000	0.000000000	0.000000000	0.000000000	0.007348792	
2.020775238	0.000000000	0.000000000	0.000000000	0.000000000	0.007262511	
2.024338570	0.000000000	0.000000000	0.000000000	0.000000000	0.007174007	
2.027901901	0.000000000	0.000000000	0.000000000	0.000000000	0.007083281	
2.031465233	0.000000000	0.000000000	0.000000000	0.000000000	0.006990412	
2.035028565	0.000000000	0.000000000	0.000000000	0.000000000	0.006895546	
2.038591896	0.000000000	0.000000000	0.000000000	0.000000000	0.006798876	
2.042155228	0.000000000	0.000000000	0.000000000	0.000000000	0.006700623	
2.045718559	0.000000000	0.000000000	0.000000000	0.000000000	0.006601022	
2.049281891	0.000000000	0.000000000	0.000000000	0.000000000	0.006500295	
2.052845223	0.000000000	0.000000000	0.000000000	0.000000000	0.006398638	
2.056408554	0.000000000	0.000000000	0.000000000	0.000000000	0.006296203	
2.059971886	0.000000000	0.000000000	0.000000000	0.000000000	0.006193093	
2.063535217	0.000000000	0.000000000	0.000000000	0.000000000	0.006089351	
2.067098549	0.000000000	0.000000000	0.000000000	0.000000000	0.005984963	
2.070661881	0.000000000	0.000000000	0.000000000	0.000000000	0.005879865	
2.074225212	0.000000000	0.000000000	0.000000000	0.000000000	0.005773953	
2.077788544	0.000000000	0.000000000	0.000000000	0.000000000	0.005667097	
2.081351875	0.000000000	0.000000000	0.000000000	0.000000000	0.005559158	
2.084915207	0.000000000	0.000000000	0.000000000	0.000000000	0.005450008	
2.088478539	0.000000000	0.000000000	0.000000000	0.000000000	0.005339551	
2.092041870	0.000000000	0.000000000	0.000000000	0.000000000	0.005227741	
2.095605202	0.000000000	0.000000000	0.000000000	0.000000000	0.005114597	
2.099168534	0.000000000	0.000000000	0.000000000	0.000000000	0.005000217	
2.102731865	0.000000000	0.000000000	0.000000000	0.000000000	0.004884784	
2.106295197	0.000000000	0.000000000	0.000000000	0.000000000	0.004768568	
2.109858528	0.000000000	0.000000000	0.000000000	0.000000000	0.004651921	
2.113421860	0.000000000	0.000000000	0.000000000	0.000000000	0.004535260	
2.116985192	0.000000000	0.000000000	0.000000000	0.000000000	0.004419053	
2.120548523	0.000000000	0.000000000	0.000000000	0.000000000	0.004303792	
2.124111855	0.000000000	0.000000000	0.000000000	0.000000000	0.004189963	
2.127675186	0.000000000	0.000000000	0.000000000	0.000000000	0.004078019	
2.131238518	0.000000000	0.000000000	0.000000000	0.000000000	0.003968346	
2.134801850	0.000000000	0.000000000	0.000000000	0.000000000	0.003861243	
2.138365181	0.000000000	0.000000000	0.000000000	0.000000000	0.003756894	
2.141928513	0.000000000	0.000000000	0.000000000	0.000000000	0.003655362	
2.145491844	0.000000000	0.000000000	0.000000000	0.000000000	0.003556582	
2.149055176	0.000000000	0.000000000	0.000000000	0.000000000	0.003460364	
2.152618508	0.000000000	0.000000000	0.000000000	0.000000000	0.003366412	
2.156181839	0.000000000	0.000000000	0.000000000	0.000000000	0.003274342	
2.159745171	0.000000000	0.000000000	0.000000000	0.000000000	0.003183710	
2.163308502	0.000000000	0.000000000	0.000000000	0.000000000	0.003094045	
2.166871834	0.000000000	0.000000000	0.000000000	0.000000000	0.003004880	
2.170435166	0.000000000	0.000000000	0.000000000	0.000000000	0.002915784	
2.173998497	0.000000000	0.000000000	0.000000000	0.000000000	0.002826389	
2.177561829	0.000000000	0.000000000	0.000000000	0.000000000	0.002736412	
2.181125160	0.000000000	0.000000000	0.000000000	0.000000000	0.002645668	
2.184688492	0.000000000	0.000000000	0.000000000	0.000000000	0.002554081	
2.188251824	0.000000000	0.000000000	0.000000000	0.000000000	0.002461680	
2.191815155	0.000000000	0.000000000	0.000000000	0.000000000	0.002368596	
2.195378487	0.000000000	0.000000000	0.000000000	0.000000000	0.002275048	
2.198941819	0.000000000	0.000000000	0.000000000	0.000000000	0.002181325	
2.202505150	0.000000000	0.000000000	0.000000000	0.000000000	0.002087769	
2.206068482	0.000000000	0.000000000	0.000000000	0.000000000	0.001994756	
2.209631813	0.000000000	0.000000000	0.000000000	0.000000000	0.001902678	
2.213195145	0.000000000	0.000000000	0.000000000	0.000000000	0.001811924	
2.216758477	0.000000000	0.000000000	0.000000000	0.000000000	0.001722872	
2.220321808	0.000000000	0.000000000	0.000000000	0.000000000	0.001635876	
2.223885140	0.000000000	0.000000000	0.000000000	0.000000000	0.001551263	
2.227448471	0.000000000	0.000000000	0.000000000	0.000000000	0.001469329	
2.231011803	0.000000000	0.000000000	0.000000000	0.000000000	0.001390337	
2.234575135	0.000000000	0.000000000	0.000000000	0.000000000	0.001314517	
2.238138466	0.000000000	0.000000000	0.000000000	0.000000000	0.001242069	
2.241701798	0.000000000	0.000000000	0.000000000	0.000000000	0.001173156	
2.245265129	0.000000000	0.000000000	0.000000000	0.000000000	0.001107904	
2.248828461	0.000000000	0.000000000	0.000000000	0.000000000	0.001046397	
2.252391793	0.000000000	0.000000000	0.000000000	0.000000000	0.000988670	
2.255955124	0.000000000	0.000000000	0.000000000	0.000000000	0.000934702	
2.259518456	0.000000000	0.000000000	0.000000000	0.000000000	0.000884412	
2.263081787	0.000000000	0.000000000	0.000000000	0.000000000	0.000837652	
2.266645119	0.000000000	0.000000000	0.000000000	0.000000000	0.000794209	
2.270208451	0.000000000	0.000000000	0.000000000	0.000000000	0.000753810	
2.273771782	0.000000000	0.000000000	0.000000000	0.000000000	0.000716123	
2.277335114	0.000000000	0.000000000	0.000000000	0.000000000	0.000680780	
2.280898446	0.000000000	0.000000000	0.000000000	0.000000000	0.000647388	
2.284461777	0.000000000	0.000000000	0.000000000	0.000000000	0.000615551	
2.288025109	0.000000000	0.000000000	0.000000000	0.000000000	0.000584893	
2.291588440	0.000000000	0.000000000	0.000000000	0.000000000	0.000555080	
2.295151772	0.000000000	0.000000000	0.000000000	0.000000000	0.000525841	
2.298715104	0.000000000	0.000000000	0.000000000	0.000000000	0.000496983	
2.302278435	0.000000000	0.000000000	0.000000000	0.000000000	0.000468400	
2.305841767	0.000000000	0.000000000	0.000000000	0.000000000	0.000440082	
2.309405098	0.000000000	0.000000000	0.000000000	0.000000000	0.000412110	
2.312968430	0.000000000	0.000000000	0.000000000	0.000000000	0.000384644	
2.316531762	0.000000000	0.000000000	0.000000000	0.000000000	0.000357912	
2.320095093	0.000000000	0.000000000	0.000000000	0.000000000	0.000332189	
2.323658425	0.000000000	0.000000000	0.000000000	0.000000000	0.000307773	
2.327221756	0.000000000	0.000000000	0.000000000	0.000000000	0.000284958	
2.330785088	0.000000000	0.000000000	0.000000000	0.000000000	0.000264014	
2.334348420	0.000000000	0.000000000	0.000000000	0.000000000	0.000245162	
2.337911751	0.000000000	0.000000000	0.000000000	0.000000000	0.000228556	
2.341475083	0.000000000	0.000000000	0.000000000	0.000000000	0.000214268	
2.345038414	0.000000000	0.000000000	0.000000000	0.000000000	0.000202285	
2.348601746	0.000000000	0.000000000	0.000000000	0.000000000	0.000192501	
2.352165078	0.000000000	0.000000000	0.000000000	0.000000000	0.000184729	
2.355728409	0.000000000	0.000000000	0.000000000	0.000000000	0.000178708	
2.359291741	0.000000000	0.000000000	0.000000000	0.000000000	0.000174119	
2.362855072	0.000000000	0.000000000	0.000000000	0.000000000	0.000170607	
2.366418404	0.000000000	0.000000000	0.000000000	0.000000000	0.000167801	
2.369981736	0.000000000	0.000000000	0.000000000	0.000000000	0.000165333	
2.373545067	0.000000000	0.000000000	0.000000000	0.000000000	0.000162863	
2.377108399	0.000000000	0.000000000	0.000000000	0.000000000	0.000160096	
2.380671731	0.000000000	0.000000000	0.000000000	0.000000000	0.000156792	
2.384235062	0.000000000	0.000000000	0.000000000	0.000000000	0.000152780	
2.387798394	0.000000000	0.000000000	0.000000000	0.000000000	0.000147957	
2.391361725	0.000000000	0.000000000	0.000000000	0.000000000	0.000142291	
2.394925057	0.000000000	0.000000000	0.000000000	0.000000000	0.000135812	
2.398488389	0.000000000	0.000000000	0.000000000	0.000000000	0.000128606	
2.402051720	0.000000000	0.000000000	0.000000000	0.000000000	0.000120797	
2.405615052	0.000000000	0.000000000	0.000000000	0.000000000	0.000112540	
2.409178383	0.000000000	0.000000000	0.000000000	0.000000000	0.000104003	
2.412741715	0.000000000	0.000000000	0.000000000	0.000000000	0.000095357	
2.416305047	0.000000000	0.000000000	0.000000000	0.000000000	0.000086762	
2.419868378	0.000000000	0.000000000	0.000000000	0.000000000	0.000078363	
2.423431710	0.000000000	0.000000000	0.000000000	0.000000000	0.000070282	
2.426995041	0.000000000	0.000000000	0.000000000	0.000000000	0.000062613	
2.430558373	0.000000000	0.000000000	0.000000000	0.000000000	0.000055425	
2.434121705	0.000000000	0.000000000	0.000000000	0.000000000	0.000048762	
2.437685036	0.000000000	0.000000000	0.000000000	0.000000000	0.000042645	
2.441248368	0.000000000	0.000000000	0.000000000	0.000000000	0.000037078	
2.444811699	0.000000000	0.000000000	0.000000000	0.000000000	0.000032050	
2.448375031	0.000000000	0.000000000	0.000000000	0.000000000	0.000027540	
2.451938363	0.000000000	0.000000000	0.000000000	0.000000000	0.000023519	
2.455501694	0.000000000	0.000000000	0.000000000	0.000000000	0.000019956	
2.459065026	0.000000000	0.000000000	0.000000000	0.000000000	0.000016817	
2.462628357	0.000000000	0.000000000	0.000000000	0.000000000	0.000014069	
2.466191689	0.000000000	0.000000000	0.000000000	0.000000000	0.000011678	
2.469755021	0.000000000	0.000000000	0.000000000	0.000000000	0.000009613	
2.473318352	0.000000000	0.000000000	0.000000000	0.000000000	0.000007844	
2.476881684	0.000000000	0.000000000	0.000000000	0.000000000	0.000006339	
2.480445016	0.000000000	0.000000000	0.000000000	0.000000000	0.000005073	
2.484008347	0.000000000	0.000000000	0.000000000	0.000000000	0.000004017	
2.487571679	0.000000000	0.000000000	0.000000000	0.000000000	0.000003146	
2.491135010	0.000000000	0.000000000	0.000000000	0.000000000	0.000002436	
2.494698342	0.000000000	0.000000000	0.000000000	0.000000000	0.000001865	
2.498261674	0.000000000	0.000000000	0.000000000	0.000000000	0.000001410	
2.501825005	0.000000000	0.000000000	0.000000000	0.000000000	0.000001053	
2.505388337	0.000000000	0.000000000	0.000000000	0.000000000	0.000000776	
2.508951668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000565	
2.512515000	0.000000000	0.000000000	0.000000000	0.000000000	0.000000406	
2.516078332	0.000000000	0.000000000	0.000000000	0.000000000	0.000000287	
2.519641663	0.000000000	0.000000000	0.000000000	0.000000000	0.000000201	
2.523204995	0.000000000	0.000000000	0.000000000	0.000000000	0.000000139	
2.526768326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000094	
2.530331658	0.000000000	0.000000000	0.000000000	0.000000000	0.000000063	
2.533894990	0.000000000	0.000000000	0.000000000	0.000000000	0.000000042	
2.537458321	0.000000000	0.000000000	0.000000000	0.000000000	0.000000027	
2.541021653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000018	
2.544584984	0.000000000	0.000000000	0.000000000	0.000000000	0.000000011	
2.548148316	0.000000000	0.000000000	0.000000000	0.000000000	0.000000007	
2.551711648	0.000000000	0.000000000	0.000000000	0.000000000	0.000000004	
2.555274979	0.000000000	0.000000000	0.000000000	0.000000000	0.000000003	
2.558838311	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
2.562401643	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
2.565964974	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	

==> tikz/kde/10db/kde_nc.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-2.107943141	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-2.104393818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
-2.100844495	0.000000000	0.000000000	0.000000000	0.000000000	0.000000004	
-2.097295172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000012	
-2.093745848	0.000000000	0.000000000	0.000000000	0.000000000	0.000000030	
-2.090196525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000072	
-2.086647202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000162	
-2.083097878	0.000000000	0.000000000	0.000000000	0.000000000	0.000000342	
-2.079548555	0.000000000	0.000000000	0.000000000	0.000000000	0.000000685	
-2.075999232	0.000000000	0.000000000	0.000000000	0.000000000	0.000001293	
-2.072449908	0.000000000	0.000000000	0.000000000	0.000000000	0.000002304	
-2.068900585	0.000000000	0.000000000	0.000000000	0.000000000	0.000003879	
-2.065351262	0.000000000	0.000000000	0.000000000	0.000000000	0.000006172	
-2.061801938	0.000000000	0.000000000	0.000000000	0.000000000	0.000009290	
-2.058252615	0.000000000	0.000000000	0.000000000	0.000000000	0.000013253	
-2.054703292	0.000000000	0.000000000	0.000000000	0.000000000	0.000017971	
-2.051153969	0.000000000	0.000000000	0.000000000	0.000000000	0.000023273	
-2.047604645	0.000000000	0.000000000	0.000000000	0.000000000	0.000028996	
-2.044055322	0.000000000	0.000000000	0.000000000	0.000000000	0.000035147	
-2.040505999	0.000000000	0.000000000	0.000000000	0.000000000	0.000042082	
-2.036956675	0.000000000	0.000000000	0.000000000	0.000000000	0.000050666	
-2.033407352	0.000000000	0.000000000	0.000000000	0.000000000	0.000062334	
-2.029858029	0.000000000	0.000000000	0.000000000	0.000000000	0.000078995	
-2.026308705	0.000000000	0.000000000	0.000000000	0.000000000	0.000102793	
-2.022759382	0.000000000	0.000000000	0.000000000	0.000000000	0.000135722	
-2.019210059	0.000000000	0.000000000	0.000000000	0.000000000	0.000179211	
-2.015660735	0.000000000	0.000000000	0.000000000	0.000000000	0.000233736	
-2.012111412	0.000000000	0.000000000	0.000000000	0.000000000	0.000298602	
-2.008562089	0.000000000	0.000000000	0.000000000	0.000000000	0.000371927	
-2.005012766	0.000000000	0.000000000	0.000000000	0.000000000	0.000450900	
-2.001463442	0.000000000	0.000000000	0.000000000	0.000000000	0.000532269	
-1.997914119	0.000000000	0.000000000	0.000000000	0.000000000	0.000612986	
-1.994364796	0.000000000	0.000000000	0.000000000	0.000000000	0.000690884	
-1.990815472	0.000000000	0.000000000	0.000000000	0.000000000	0.000765217	
-1.987266149	0.000000000	0.000000000	0.000000000	0.000000000	0.000836928	
-1.983716826	0.000000000	0.000000000	0.000000000	0.000000000	0.000908534	
-1.980167502	0.000000000	0.000000000	0.000000000	0.000000000	0.000983627	
-1.976618179	0.000000000	0.000000000	0.000000000	0.000000000	0.001066075	
-1.973068856	0.000000000	0.000000000	0.000000000	0.000000000	0.001159129	
-1.969519532	0.000000000	0.000000000	0.000000000	0.000000000	0.001264700	
-1.965970209	0.000000000	0.000000000	0.000000000	0.000000000	0.001383029	
-1.962420886	0.000000000	0.000000000	0.000000000	0.000000000	0.001512891	
-1.958871563	0.000000000	0.000000000	0.000000000	0.000000000	0.001652251	
-1.955322239	0.000000000	0.000000000	0.000000000	0.000000000	0.001799183	
-1.951772916	0.000000000	0.000000000	0.000000000	0.000000000	0.001952701	
-1.948223593	0.000000000	0.000000000	0.000000000	0.000000000	0.002113273	
-1.944674269	0.000000000	0.000000000	0.000000000	0.000000000	0.002282855	
-1.941124946	0.000000000	0.000000000	0.000000000	0.000000000	0.002464482	
-1.937575623	0.000000000	0.000000000	0.000000000	0.000000000	0.002661590	
-1.934026299	0.000000000	0.000000000	0.000000000	0.000000000	0.002877278	
-1.930476976	0.000000000	0.000000000	0.000000000	0.000000000	0.003113714	
-1.926927653	0.000000000	0.000000000	0.000000000	0.000000000	0.003371841	
-1.923378329	0.000000000	0.000000000	0.000000000	0.000000000	0.003651445	
-1.919829006	0.000000000	0.000000000	0.000000000	0.000000000	0.003951580	
-1.916279683	0.000000000	0.000000000	0.000000000	0.000000000	0.004271234	
-1.912730360	0.000000000	0.000000000	0.000000000	0.000000000	0.004610080	
-1.909181036	0.000000000	0.000000000	0.000000000	0.000000000	0.004969085	
-1.905631713	0.000000000	0.000000000	0.000000000	0.000000000	0.005350795	
-1.902082390	0.000000000	0.000000000	0.000000000	0.000000000	0.005759158	
-1.898533066	0.000000000	0.000000000	0.000000000	0.000000000	0.006198882	
-1.894983743	0.000000000	0.000000000	0.000000000	0.000000000	0.006674420	
-1.891434420	0.000000000	0.000000000	0.000000000	0.000000000	0.007188798	
-1.887885096	0.000000000	0.000000000	0.000000000	0.000000000	0.007742549	
-1.884335773	0.000000000	0.000000000	0.000000000	0.000000000	0.008333014	
-1.880786450	0.000000000	0.000000000	0.000000000	0.000000000	0.008954188	
-1.877237126	0.000000000	0.000000000	0.000000000	0.000000000	0.009597157	
-1.873687803	0.000000000	0.000000000	0.000000000	0.000000000	0.010251006	
-1.870138480	0.000000000	0.000000000	0.000000000	0.000000000	0.010904000	
-1.866589157	0.000000000	0.000000000	0.000000000	0.000000000	0.011544803	
-1.863039833	0.000000000	0.000000000	0.000000000	0.000000000	0.012163560	
-1.859490510	0.000000000	0.000000000	0.000000000	0.000000000	0.012752755	
-1.855941187	0.000000000	0.000000000	0.000000000	0.000000000	0.013307756	
-1.852391863	0.000000000	0.000000000	0.000000000	0.000000000	0.013826926	
-1.848842540	0.000000000	0.000000000	0.000000000	0.000000000	0.014311150	
-1.845293217	0.000000000	0.000000000	0.000000000	0.000000000	0.014762663	
-1.841743893	0.000000000	0.000000000	0.000000000	0.000000000	0.015183370	
-1.838194570	0.000000000	0.000000000	0.000000000	0.000000000	0.015573194	
-1.834645247	0.000000000	0.000000000	0.000000000	0.000000000	0.015929220	
-1.831095923	0.000000000	0.000000000	0.000000000	0.000000000	0.016246344	
-1.827546600	0.000000000	0.000000000	0.000000000	0.000000000	0.016519512	
-1.823997277	0.000000000	0.000000000	0.000000000	0.000000000	0.016746912	
-1.820447954	0.000000000	0.000000000	0.000000000	0.000000000	0.016932816	
-1.816898630	0.000000000	0.000000000	0.000000000	0.000000000	0.017088666	
-1.813349307	0.000000000	0.000000000	0.000000000	0.000000000	0.017231588	
-1.809799984	0.000000000	0.000000000	0.000000000	0.000000000	0.017380444	
-1.806250660	0.000000000	0.000000000	0.000000000	0.000000000	0.017550544	
-1.802701337	0.000000000	0.000000000	0.000000000	0.000000000	0.017748726	
-1.799152014	0.000000000	0.000000000	0.000000000	0.000000000	0.017970447	
-1.795602690	0.000000000	0.000000000	0.000000000	0.000000000	0.018199959	
-1.792053367	0.000000000	0.000000000	0.000000000	0.000000000	0.018413663	
-1.788504044	0.000000000	0.000000000	0.000000000	0.000000000	0.018585693	
-1.784954721	0.000000000	0.000000000	0.000000000	0.000000000	0.018694083	
-1.781405397	0.000000000	0.000000000	0.000000000	0.000000000	0.018725621	
-1.777856074	0.000000000	0.000000000	0.000000000	0.000000000	0.018678000	
-1.774306751	0.000000000	0.000000000	0.000000000	0.000000000	0.018558781	
-1.770757427	0.000000000	0.000000000	0.000000000	0.000000000	0.018381811	
-1.767208104	0.000000000	0.000000000	0.000000000	0.000000000	0.018162444	
-1.763658781	0.000000000	0.000000000	0.000000000	0.000000000	0.017913144	
-1.760109457	0.000000000	0.000000000	0.000000000	0.000000000	0.017640653	
-1.756560134	0.000000000	0.000000000	0.000000000	0.000000000	0.017345269	
-1.753010811	0.000000000	0.000000000	0.000000000	0.000000000	0.017022121	
-1.749461487	0.000000000	0.000000000	0.000000000	0.000000000	0.016663862	
-1.745912164	0.000000000	0.000000000	0.000000000	0.000000000	0.016263913	
-1.742362841	0.000000000	0.000000000	0.000000000	0.000000000	0.015819343	
-1.738813518	0.000000000	0.000000000	0.000000000	0.000000000	0.015332564	
-1.735264194	0.000000000	0.000000000	0.000000000	0.000000000	0.014811390	
-1.731714871	0.000000000	0.000000000	0.000000000	0.000000000	0.014267450	
-1.728165548	0.000000000	0.000000000	0.000000000	0.000000000	0.013713479	
-1.724616224	0.000000000	0.000000000	0.000000000	0.000000000	0.013160322	
-1.721066901	0.000000000	0.000000000	0.000000000	0.000000000	0.012614542	
-1.717517578	0.000000000	0.000000000	0.000000000	0.000000000	0.012077339	
-1.713968254	0.000000000	0.000000000	0.000000000	0.000000000	0.011545059	
-1.710418931	0.000000000	0.000000000	0.000000000	0.000000000	0.011011155	
-1.706869608	0.000000000	0.000000000	0.000000000	0.000000000	0.010469017	
-1.703320284	0.000000000	0.000000000	0.000000000	0.000000000	0.009914807	
-1.699770961	0.000000000	0.000000000	0.000000000	0.000000000	0.009349430	
-1.696221638	0.000000000	0.000000000	0.000000000	0.000000000	0.008778983	
-1.692672315	0.000000000	0.000000000	0.000000000	0.000000000	0.008213561	
-1.689122991	0.000000000	0.000000000	0.000000000	0.000000000	0.007664846	
-1.685573668	0.000000000	0.000000000	0.000000000	0.000000000	0.007143345	
-1.682024345	0.000000000	0.000000000	0.000000000	0.000000000	0.006656193	
-1.678475021	0.000000000	0.000000000	0.000000000	0.000000000	0.006206160	
-1.674925698	0.000000000	0.000000000	0.000000000	0.000000000	0.005791965	
-1.671376375	0.000000000	0.000000000	0.000000000	0.000000000	0.005409503	
-1.667827051	0.000000000	0.000000000	0.000000000	0.000000000	0.005053344	
-1.664277728	0.000000000	0.000000000	0.000000000	0.000000000	0.004717919	
-1.660728405	0.000000000	0.000000000	0.000000000	0.000000000	0.004398146	
-1.657179081	0.000000000	0.000000000	0.000000000	0.000000000	0.004089589	
-1.653629758	0.000000000	0.000000000	0.000000000	0.000000000	0.003788484	
-1.650080435	0.000000000	0.000000000	0.000000000	0.000000000	0.003491895	
-1.646531112	0.000000000	0.000000000	0.000000000	0.000000000	0.003198090	
-1.642981788	0.000000000	0.000000000	0.000000000	0.000000000	0.002906968	
-1.639432465	0.000000000	0.000000000	0.000000000	0.000000000	0.002620296	
-1.635883142	0.000000000	0.000000000	0.000000000	0.000000000	0.002341540	
-1.632333818	0.000000000	0.000000000	0.000000000	0.000000000	0.002075296	
-1.628784495	0.000000000	0.000000000	0.000000000	0.000000000	0.001826465	
-1.625235172	0.000000000	0.000000000	0.000000000	0.000000000	0.001599402	
-1.621685848	0.000000000	0.000000000	0.000000000	0.000000000	0.001397241	
-1.618136525	0.000000000	0.000000000	0.000000000	0.000000000	0.001221465	
-1.614587202	0.000000000	0.000000000	0.000000000	0.000000000	0.001071760	
-1.611037878	0.000000000	0.000000000	0.000000000	0.000000000	0.000946109	
-1.607488555	0.000000000	0.000000000	0.000000000	0.000000000	0.000841110	
-1.603939232	0.000000000	0.000000000	0.000000000	0.000000000	0.000752488	
-1.600389909	0.000000000	0.000000000	0.000000000	0.000000000	0.000675718	
-1.596840585	0.000000000	0.000000000	0.000000000	0.000000000	0.000606689	
-1.593291262	0.000000000	0.000000000	0.000000000	0.000000000	0.000542252	
-1.589741939	0.000000000	0.000000000	0.000000000	0.000000000	0.000480555	
-1.586192615	0.000000000	0.000000000	0.000000000	0.000000000	0.000421080	
-1.582643292	0.000000000	0.000000000	0.000000000	0.000000000	0.000364396	
-1.579093969	0.000000000	0.000000000	0.000000000	0.000000000	0.000311681	
-1.575544645	0.000000000	0.000000000	0.000000000	0.000000000	0.000264183	
-1.571995322	0.000000000	0.000000000	0.000000000	0.000000000	0.000222753	
-1.568445999	0.000000000	0.000000000	0.000000000	0.000000000	0.000187592	
-1.564896675	0.000000000	0.000000000	0.000000000	0.000000000	0.000158262	
-1.561347352	0.000000000	0.000000000	0.000000000	0.000000000	0.000133905	
-1.557798029	0.000000000	0.000000000	0.000000000	0.000000000	0.000113566	
-1.554248706	0.000000000	0.000000000	0.000000000	0.000000000	0.000096466	
-1.550699382	0.000000000	0.000000000	0.000000000	0.000000000	0.000082117	
-1.547150059	0.000000000	0.000000000	0.000000000	0.000000000	0.000070278	
-1.543600736	0.000000000	0.000000000	0.000000000	0.000000000	0.000060791	
-1.540051412	0.000000000	0.000000000	0.000000000	0.000000000	0.000053402	
-1.536502089	0.000000000	0.000000000	0.000000000	0.000000000	0.000047675	
-1.532952766	0.000000000	0.000000000	0.000000000	0.000000000	0.000043010	
-1.529403442	0.000000000	0.000000000	0.000000000	0.000000000	0.000038776	
-1.525854119	0.000000000	0.000000000	0.000000000	0.000000000	0.000034471	
-1.522304796	0.000000000	0.000000000	0.000000000	0.000000000	0.000029837	
-1.518755472	0.000000000	0.000000000	0.000000000	0.000000000	0.000024892	
-1.515206149	0.000000000	0.000000000	0.000000000	0.000000000	0.000019869	
-1.511656826	0.000000000	0.000000000	0.000000000	0.000000000	0.000015099	
-1.508107503	0.000000000	0.000000000	0.000000000	0.000000000	0.000010887	
-1.504558179	0.000000000	0.000000000	0.000000000	0.000000000	0.000007433	
-1.501008856	0.000000000	0.000000000	0.000000000	0.000000000	0.000004799	
-1.497459533	0.000000000	0.000000000	0.000000000	0.000000000	0.000002927	
-1.493910209	0.000000000	0.000000000	0.000000000	0.000000000	0.000001686	
-1.490360886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000917	
-1.486811563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000471	
-1.483262239	0.000000000	0.000000000	0.000000000	0.000000000	0.000000228	
-1.479712916	0.000000000	0.000000000	0.000000000	0.000000000	0.000000104	
-1.476163593	0.000000000	0.000000000	0.000000000	0.000000000	0.000000045	
-1.472614269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000018	
-1.469064946	0.000000000	0.000000000	0.000000000	0.000000000	0.000000007	
-1.465515623	0.000000000	0.000000000	0.000000000	0.000000000	0.000000003	
-1.461966300	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-1.458416976	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.454867653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.451318330	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.447769006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.444219683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.440670360	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.437121036	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.433571713	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.430022390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.426473066	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.422923743	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.419374420	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.415825097	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.412275773	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.408726450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.405177127	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.401627803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.398078480	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.394529157	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.390979833	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.387430510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.383881187	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.380331863	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.376782540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.373233217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.369683894	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.366134570	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.362585247	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.359035924	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.355486600	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.351937277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.348387954	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.344838630	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.341289307	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.337739984	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.334190660	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.330641337	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.327092014	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.323542691	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.319993367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.316444044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.312894721	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.309345397	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.305796074	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.302246751	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.298697427	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.295148104	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.291598781	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.288049457	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.284500134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.280950811	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.277401488	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.273852164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.270302841	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.266753518	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.263204194	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.259654871	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.256105548	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.252556224	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.249006901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.245457578	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.241908254	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.238358931	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.234809608	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.231260285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.227710961	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.224161638	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.220612315	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.217062991	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.213513668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.209964345	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.206415021	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.202865698	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.199316375	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.195767051	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.192217728	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.188668405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.185119082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.181569758	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.178020435	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.174471112	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.170921788	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.167372465	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.163823142	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.160273818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.156724495	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.153175172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.149625849	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.146076525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.142527202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.138977879	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.135428555	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.131879232	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.128329909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.124780585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.121231262	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.117681939	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.114132615	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.110583292	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.107033969	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.103484646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.099935322	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.096385999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.092836676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.089287352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.085738029	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.082188706	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.078639382	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.075090059	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.071540736	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.067991412	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.064442089	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.060892766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.057343443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.053794119	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.050244796	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.046695473	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.043146149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.039596826	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.036047503	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.032498179	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.028948856	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.025399533	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.021850209	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.018300886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.014751563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.011202240	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.007652916	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.004103593	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.000554270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.997004946	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.993455623	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.989906300	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.986356976	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.982807653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.979258330	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.975709006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.972159683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.968610360	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.965061037	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.961511713	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.957962390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.954413067	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.950863743	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.947314420	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.943765097	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.940215773	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.936666450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.933117127	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.929567803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.926018480	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.922469157	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.918919834	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.915370510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.911821187	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.908271864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.904722540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.901173217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.897623894	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.894074570	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.890525247	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.886975924	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.883426600	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.879877277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.876327954	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.872778631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.869229307	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.865679984	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.862130661	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.858581337	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.855032014	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.851482691	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.847933367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.844384044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.840834721	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.837285397	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.833736074	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.830186751	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.826637428	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.823088104	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.819538781	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.815989458	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.812440134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.808890811	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.805341488	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.801792164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.798242841	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.794693518	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.791144194	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.787594871	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.784045548	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.780496225	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.776946901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.773397578	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.769848255	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.766298931	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.762749608	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.759200285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.755650961	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.752101638	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.748552315	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.745002991	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.741453668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.737904345	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.734355022	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.730805698	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.727256375	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.723707052	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.720157728	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.716608405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.713059082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.709509758	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.705960435	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.702411112	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.698861788	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.695312465	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.691763142	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.688213819	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.684664495	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.681115172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.677565849	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.674016525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.670467202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.666917879	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.663368555	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.659819232	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.656269909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.652720585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.649171262	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.645621939	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.642072616	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.638523292	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.634973969	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.631424646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.627875322	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.624325999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.620776676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.617227352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.613678029	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.610128706	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.606579382	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.603030059	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.599480736	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.595931413	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.592382089	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.588832766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.585283443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.581734119	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.578184796	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.574635473	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.571086149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.567536826	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.563987503	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.560438179	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.556888856	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.553339533	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.549790210	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.546240886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.542691563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.539142240	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.535592916	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.532043593	0.000000000	0.000000000	0.000000000	0.000000001	0.000000000	
-0.528494270	0.000000000	0.000000000	0.000000000	0.000000002	0.000000000	
-0.524944946	0.000000000	0.000000000	0.000000000	0.000000006	0.000000000	
-0.521395623	0.000000000	0.000000000	0.000000000	0.000000016	0.000000000	
-0.517846300	0.000000000	0.000000000	0.000000000	0.000000042	0.000000000	
-0.514296976	0.000000000	0.000000000	0.000000000	0.000000103	0.000000000	
-0.510747653	0.000000000	0.000000000	0.000000000	0.000000234	0.000000000	
-0.507198330	0.000000000	0.000000000	0.000000000	0.000000501	0.000000000	
-0.503649007	0.000000000	0.000000000	0.000000000	0.000001003	0.000000000	
-0.500099683	0.000000000	0.000000000	0.000000000	0.000001886	0.000000000	
-0.496550360	0.000000000	0.000000000	0.000000000	0.000003328	0.000000000	
-0.493001037	0.000000000	0.000000000	0.000000000	0.000005509	0.000000000	
-0.489451713	0.000000000	0.000000000	0.000000000	0.000008560	0.000000000	
-0.485902390	0.000000000	0.000000000	0.000000000	0.000012488	0.000000000	
-0.482353067	0.000000000	0.000000000	0.000000000	0.000017117	0.000000000	
-0.478803743	0.000000000	0.000000000	0.000000000	0.000022068	0.000000000	
-0.475254420	0.000000000	0.000000000	0.000000000	0.000026824	0.000000000	
-0.471705097	0.000000000	0.000000000	0.000000000	0.000030867	0.000000000	
-0.468155774	0.000000000	0.000000000	0.000000000	0.000033881	0.000000000	
-0.464606450	0.000000000	0.000000000	0.000000000	0.000035935	0.000000000	
-0.461057127	0.000000000	0.000000000	0.000000000	0.000037572	0.000000000	
-0.457507804	0.000000000	0.000000000	0.000000000	0.000039756	0.000000000	
-0.453958480	0.000000000	0.000000000	0.000000000	0.000043654	0.000000000	
-0.450409157	0.000000000	0.000000000	0.000000000	0.000050311	0.000000000	
-0.446859834	0.000000000	0.000000000	0.000000000	0.000060320	0.000000000	
-0.443310510	0.000000000	0.000000000	0.000000000	0.000073605	0.000000000	
-0.439761187	0.000000000	0.000000000	0.000000000	0.000089401	0.000000000	
-0.436211864	0.000000000	0.000000000	0.000000000	0.000106482	0.000000000	
-0.432662540	0.000000000	0.000000000	0.000000000	0.000123572	0.000000000	
-0.429113217	0.000000000	0.000000000	0.000000000	0.000139847	0.000000000	
-0.425563894	0.000000000	0.000000000	0.000000000	0.000155332	0.000000000	
-0.422014571	0.000000000	0.000000000	0.000000000	0.000171062	0.000000000	
-0.418465247	0.000000000	0.000000000	0.000000000	0.000188908	0.000000000	
-0.414915924	0.000000000	0.000000000	0.000000000	0.000211107	0.000000000	
-0.411366601	0.000000000	0.000000000	0.000000000	0.000239619	0.000000000	
-0.407817277	0.000000000	0.000000000	0.000000000	0.000275526	0.000000000	
-0.404267954	0.000000000	0.000000000	0.000000000	0.000318660	0.000000000	
-0.400718631	0.000000000	0.000000000	0.000000000	0.000367579	0.000000000	
-0.397169307	0.000000000	0.000000000	0.000000000	0.000419908	0.000000000	
-0.393619984	0.000000000	0.000000000	0.000000000	0.000472958	0.000000000	
-0.390070661	0.000000000	0.000000000	0.000000000	0.000524471	0.000000000	
-0.386521337	0.000000000	0.000000000	0.000000000	0.000573302	0.000000000	
-0.382972014	0.000000000	0.000000000	0.000000000	0.000619870	0.000000000	
-0.379422691	0.000000000	0.000000000	0.000000000	0.000666288	0.000000000	
-0.375873368	0.000000000	0.000000000	0.000000000	0.000716177	0.000000000	
-0.372324044	0.000000000	0.000000000	0.000000000	0.000774278	0.000000000	
-0.368774721	0.000000000	0.000000000	0.000000000	0.000846012	0.000000000	
-0.365225398	0.000000000	0.000000000	0.000000000	0.000937079	0.000000000	
-0.361676074	0.000000000	0.000000000	0.000000000	0.001053091	0.000000000	
-0.358126751	0.000000000	0.000000000	0.000000000	0.001199110	0.000000000	
-0.354577428	0.000000000	0.000000000	0.000000000	0.001378989	0.000000000	
-0.351028104	0.000000000	0.000000000	0.000000000	0.001594553	0.000000000	
-0.347478781	0.000000000	0.000000000	0.000000000	0.001844853	0.000000000	
-0.343929458	0.000000000	0.000000000	0.000000000	0.002125886	0.000000000	
-0.340380134	0.000000000	0.000000000	0.000000000	0.002431190	0.000000000	
-0.336830811	0.000000000	0.000000000	0.000000000	0.002753448	0.000000000	
-0.333281488	0.000000000	0.000000000	0.000000000	0.003086792	0.000000000	
-0.329732165	0.000000000	0.000000000	0.000000000	0.003429033	0.000000000	
-0.326182841	0.000000000	0.000000000	0.000000000	0.003782805	0.000000000	
-0.322633518	0.000000000	0.000000000	0.000000000	0.004154833	0.000000000	
-0.319084195	0.000000000	0.000000000	0.000000000	0.004553291	0.000000000	
-0.315534871	0.000000000	0.000000000	0.000000000	0.004984137	0.000000000	
-0.311985548	0.000000000	0.000000000	0.000000000	0.005447978	0.000000000	
-0.308436225	0.000000000	0.000000000	0.000000000	0.005938960	0.000000000	
-0.304886901	0.000000000	0.000000000	0.000000000	0.006446365	0.000000000	
-0.301337578	0.000000000	0.000000000	0.000000000	0.006958289	0.000000000	
-0.297788255	0.000000000	0.000000000	0.000000000	0.007465837	0.000000000	
-0.294238931	0.000000000	0.000000000	0.000000000	0.007966015	0.000000000	
-0.290689608	0.000000000	0.000000000	0.000000000	0.008462168	0.000000000	
-0.287140285	0.000000000	0.000000000	0.000000000	0.008961975	0.000000000	
-0.283590962	0.000000000	0.000000000	0.000000000	0.009474055	0.000000000	
-0.280041638	0.000000000	0.000000000	0.000000000	0.010004659	0.000000000	
-0.276492315	0.000000000	0.000000000	0.000000000	0.010555674	0.000000000	
-0.272942992	0.000000000	0.000000000	0.000000000	0.011124454	0.000000000	
-0.269393668	0.000000000	0.000000000	0.000000000	0.011705215	0.000000000	
-0.265844345	0.000000000	0.000000000	0.000000000	0.012291205	0.000000000	
-0.262295022	0.000000000	0.000000000	0.000000000	0.012876683	0.000000000	
-0.258745698	0.000000000	0.000000000	0.000000000	0.013457990	0.000000000	
-0.255196375	0.000000000	0.000000000	0.000000000	0.014033436	0.000000000	
-0.251647052	0.000000000	0.000000000	0.000000000	0.014602271	0.000000000	
-0.248097728	0.000000000	0.000000000	0.000000000	0.015163370	0.000000000	
-0.244548405	0.000000000	0.000000000	0.000000000	0.015714267	0.000000000	
-0.240999082	0.000000000	0.000000000	0.000000000	0.016250841	0.000000000	
-0.237449759	0.000000000	0.000000000	0.000000000	0.016767550	0.000000000	
-0.233900435	0.000000000	0.000000000	0.000000000	0.017257839	0.000000000	
-0.230351112	0.000000000	0.000000000	0.000000000	0.017714505	0.000000000	
-0.226801789	0.000000000	0.000000000	0.000000000	0.018130104	0.000000000	
-0.223252465	0.000000000	0.000000000	0.000000000	0.018497716	0.000000000	
-0.219703142	0.000000000	0.000000000	0.000000000	0.018812195	0.000000000	
-0.216153819	0.000000000	0.000000000	0.000000000	0.019071536	0.000000000	
-0.212604495	0.000000000	0.000000000	0.000000000	0.019277530	0.000000000	
-0.209055172	0.000000000	0.000000000	0.000000000	0.019434883	0.000000000	
-0.205505849	0.000000000	0.000000000	0.000000000	0.019548633	0.000000000	
-0.201956525	0.000000000	0.000000000	0.000000000	0.019620635	0.000000000	
-0.198407202	0.000000000	0.000000000	0.000000000	0.019646687	0.000000000	
-0.194857879	0.000000000	0.000000000	0.000000000	0.019615901	0.000000000	
-0.191308556	0.000000000	0.000000000	0.000000000	0.019513175	0.000000000	
-0.187759232	0.000000000	0.000000000	0.000000000	0.019324298	0.000000000	
-0.184209909	0.000000000	0.000000000	0.000000000	0.019042004	0.000000000	
-0.180660586	0.000000000	0.000000000	0.000000000	0.018670740	0.000000000	
-0.177111262	0.000000000	0.000000000	0.000000000	0.018228253	0.000000000	
-0.173561939	0.000000000	0.000000000	0.000000000	0.017743322	0.000000000	
-0.170012616	0.000000000	0.000000000	0.000000000	0.017250342	0.000000000	
-0.166463292	0.000000000	0.000000000	0.000000000	0.016782584	0.000000000	
-0.162913969	0.000000000	0.000000000	0.000000000	0.016366185	0.000000000	
-0.159364646	0.000000000	0.000000000	0.000000000	0.016016294	0.000000000	
-0.155815322	0.000000000	0.000000000	0.000000000	0.015735788	0.000000000	
-0.152265999	0.000000000	0.000000000	0.000000000	0.015516050	0.000000000	
-0.148716676	0.000000000	0.000000000	0.000000000	0.015339016	0.000000000	
-0.145167353	0.000000000	0.000000000	0.000000000	0.015179908	0.000000000	
-0.141618029	0.000000000	0.000000000	0.000000000	0.015010482	0.000000000	
-0.138068706	0.000000000	0.000000000	0.000000000	0.014802724	0.000000000	
-0.134519383	0.000000000	0.000000000	0.000000002	0.014532687	0.000000000	
-0.130970059	0.000000000	0.000000000	0.000000005	0.014183778	0.000000000	
-0.127420736	0.000000000	0.000000000	0.000000016	0.013748644	0.000000000	
-0.123871413	0.000000000	0.000000000	0.000000046	0.013229157	0.000000000	
-0.120322089	0.000000000	0.000000000	0.000000121	0.012634631	0.000000000	
-0.116772766	0.000000000	0.000000000	0.000000300	0.011979048	0.000000000	
-0.113223443	0.000000000	0.000000000	0.000000690	0.011278333	0.000000000	
-0.109674119	0.000000000	0.000000000	0.000001484	0.010548472	0.000000000	
-0.106124796	0.000000000	0.000000000	0.000002982	0.009804768	0.000000000	
-0.102575473	0.000000000	0.000000000	0.000005599	0.009061921	0.000000000	
-0.099026150	0.000000000	0.000000000	0.000009842	0.008334345	0.000000000	
-0.095476826	0.000000000	0.000000000	0.000016220	0.007636133	0.000000000	
-0.091927503	0.000000000	0.000000000	0.000025132	0.006980350	0.000000000	
-0.088378180	0.000000000	0.000000000	0.000036749	0.006377781	0.000000000	
-0.084828856	0.000000000	0.000000000	0.000050995	0.005835487	0.000000000	
-0.081279533	0.000000000	0.000000000	0.000067669	0.005355728	0.000000000	
-0.077730210	0.000000000	0.000000000	0.000086707	0.004935673	0.000000000	
-0.074180886	0.000000000	0.000000000	0.000108498	0.004568048	0.000000000	
-0.070631563	0.000000000	0.000000000	0.000134067	0.004242604	0.000000000	
-0.067082240	0.000000000	0.000000000	0.000164998	0.003947966	0.000000000	
-0.063532916	0.000000000	0.000000000	0.000203107	0.003673402	0.000000000	
-0.059983593	0.000000000	0.000000000	0.000250012	0.003410093	0.000000000	
-0.056434270	0.000000000	0.000000000	0.000306874	0.003151744	0.000000000	
-0.052884947	0.000000000	0.000000000	0.000374476	0.002894612	0.000000000	
-0.049335623	0.000000000	0.000000000	0.000453608	0.002637208	0.000000000	
-0.045786300	0.000000000	0.000000000	0.000545478	0.002379967	0.000000000	
-0.042236977	0.000000000	0.000000000	0.000651817	0.002125029	0.000000000	
-0.038687653	0.000000000	0.000000000	0.000774534	0.001876120	0.000000000	
-0.035138330	0.000000000	0.000000000	0.000915052	0.001638329	0.000000000	
-0.031589007	0.000000000	0.000000000	0.001073714	0.001417559	0.000000000	
-0.028039683	0.000000000	0.000000000	0.001249649	0.001219591	0.000000000	
-0.024490360	0.000000000	0.000000000	0.001441164	0.001048896	0.000000000	
-0.020941037	0.000000000	0.000000000	0.001646417	0.000907535	0.000000000	
-0.017391713	0.000000000	0.000000000	0.001863952	0.000794547	0.000000000	
-0.013842390	0.000000000	0.000000000	0.002092834	0.000706055	0.000000000	
-0.010293067	0.000000000	0.000000000	0.002332507	0.000636094	0.000000000	
-0.006743744	0.000000000	0.000000000	0.002582685	0.000577900	0.000000000	
-0.003194420	0.000000000	0.000000000	0.002843471	0.000525260	0.000000000	
0.000354903	0.000000000	0.000000000	0.003115563	0.000473563	0.000000000	
0.003904226	0.000000000	0.000000000	0.003400113	0.000420307	0.000000000	
0.007453550	0.000000000	0.000000000	0.003698009	0.000365048	0.000000000	
0.011002873	0.000000000	0.000000000	0.004008900	0.000308916	0.000000000	
0.014552196	0.000000000	0.000000000	0.004330839	0.000253921	0.000000000	
0.018101520	0.000000000	0.000000000	0.004661339	0.000202273	0.000000000	
0.021650843	0.000000000	0.000000000	0.004999909	0.000155867	0.000000000	
0.025200166	0.000000000	0.000000000	0.005350945	0.000115983	0.000000000	
0.028749490	0.000000000	0.000000000	0.005725217	0.000083188	0.000000000	
0.032298813	0.000000000	0.000000000	0.006138483	0.000057397	0.000000000	
0.035848136	0.000000000	0.000000000	0.006607141	0.000038013	0.000000000	
0.039397459	0.000000000	0.000000000	0.007142548	0.000024111	0.000000000	
0.042946783	0.000000000	0.000000000	0.007746646	0.000014612	0.000000000	
0.046496106	0.000000000	0.000000000	0.008411080	0.000008442	0.000000000	
0.050045429	0.000000000	0.000000000	0.009120302	0.000004640	0.000000000	
0.053594753	0.000000000	0.000000000	0.009857012	0.000002421	0.000000000	
0.057144076	0.000000000	0.000000000	0.010607127	0.000001198	0.000000000	
0.060693399	0.000000000	0.000000000	0.011361914	0.000000561	0.000000000	
0.064242723	0.000000000	0.000000000	0.012116771	0.000000248	0.000000000	
0.067792046	0.000000000	0.000000000	0.012868118	0.000000104	0.000000000	
0.071341369	0.000000000	0.000000000	0.013610794	0.000000041	0.000000000	
0.074890693	0.000000000	0.000000000	0.014337581	0.000000015	0.000000000	
0.078440016	0.000000000	0.000000000	0.015040695	0.000000005	0.000000000	
0.081989339	0.000000000	0.000000000	0.015713581	0.000000002	0.000000000	
0.085538662	0.000000000	0.000000000	0.016351253	0.000000001	0.000000000	
0.089087986	0.000000000	0.000000000	0.016948692	0.000000000	0.000000000	
0.092637309	0.000000000	0.000000000	0.017498560	0.000000000	0.000000000	
0.096186632	0.000000000	0.000000000	0.017990277	0.000000000	0.000000000	
0.099735956	0.000000000	0.000000000	0.018411838	0.000000000	0.000000000	
0.103285279	0.000000000	0.000000000	0.018753996	0.000000000	0.000000000	
0.106834602	0.000000000	0.000000000	0.019014954	0.000000000	0.000000000	
0.110383926	0.000000000	0.000000000	0.019203258	0.000000000	0.000000000	
0.113933249	0.000000000	0.000000000	0.019337486	0.000000000	0.000000000	
0.117482572	0.000000000	0.000000000	0.019442784	0.000000000	0.000000000	
0.121031896	0.000000000	0.000000000	0.019545500	0.000000000	0.000000000	
0.124581219	0.000000000	0.000000000	0.019667663	0.000000000	0.000000000	
0.128130542	0.000000000	0.000000000	0.019822731	0.000000000	0.000000000	
0.131679865	0.000000000	0.000000000	0.020013257	0.000000000	0.000000000	
0.135229189	0.000000000	0.000000000	0.020230307	0.000000000	0.000000000	
0.138778512	0.000000000	0.000000000	0.020454093	0.000000000	0.000000000	
0.142327835	0.000000000	0.000000000	0.020655445	0.000000000	0.000000000	
0.145877159	0.000000000	0.000000000	0.020798427	0.000000000	0.000000000	
0.149426482	0.000000000	0.000000000	0.020844841	0.000000000	0.000000000	
0.152975805	0.000000000	0.000000000	0.020761038	0.000000000	0.000000000	
0.156525129	0.000000000	0.000000000	0.020526165	0.000000000	0.000000000	
0.160074452	0.000000000	0.000000000	0.020139400	0.000000000	0.000000000	
0.163623775	0.000000000	0.000000000	0.019622966	0.000000000	0.000000000	
0.167173098	0.000000000	0.000000000	0.019018566	0.000000000	0.000000000	
0.170722422	0.000000000	0.000000000	0.018377332	0.000000000	0.000000000	
0.174271745	0.000000000	0.000000000	0.017746217	0.000000000	0.000000000	
0.177821068	0.000000000	0.000000000	0.017155528	0.000000000	0.000000000	
0.181370392	0.000000000	0.000000000	0.016612070	0.000000000	0.000000000	
0.184919715	0.000000000	0.000000000	0.016100080	0.000000000	0.000000000	
0.188469038	0.000000000	0.000000000	0.015589094	0.000000000	0.000000000	
0.192018362	0.000000000	0.000000000	0.015045409	0.000000000	0.000000000	
0.195567685	0.000000000	0.000000000	0.014442934	0.000000000	0.000000000	
0.199117008	0.000000000	0.000000000	0.013770150	0.000000000	0.000000000	
0.202666332	0.000000000	0.000000000	0.013031762	0.000000000	0.000000000	
0.206215655	0.000000000	0.000000000	0.012245659	0.000000000	0.000000000	
0.209764978	0.000000000	0.000000000	0.011437091	0.000000000	0.000000000	
0.213314301	0.000000000	0.000000000	0.010632343	0.000000000	0.000000000	
0.216863625	0.000000000	0.000000000	0.009853747	0.000000000	0.000000000	
0.220412948	0.000000000	0.000000000	0.009116935	0.000000000	0.000000000	
0.223962271	0.000000000	0.000000000	0.008430305	0.000000000	0.000000000	
0.227511595	0.000000000	0.000000000	0.007795998	0.000000000	0.000000000	
0.231060918	0.000000000	0.000000000	0.007211538	0.000000000	0.000000000	
0.234610241	0.000000000	0.000000000	0.006671543	0.000000000	0.000000000	
0.238159565	0.000000000	0.000000000	0.006169378	0.000000000	0.000000000	
0.241708888	0.000000000	0.000000000	0.005698804	0.000000000	0.000000000	
0.245258211	0.000000000	0.000000000	0.005255588	0.000000000	0.000000000	
0.248807535	0.000000000	0.000000000	0.004838636	0.000000000	0.000000000	
0.252356858	0.000000000	0.000000000	0.004450049	0.000000000	0.000000000	
0.255906181	0.000000000	0.000000000	0.004093783	0.000000000	0.000000000	
0.259455504	0.000000000	0.000000000	0.003773278	0.000000000	0.000000000	
0.263004828	0.000000000	0.000000000	0.003489081	0.000000000	0.000000000	
0.266554151	0.000000000	0.000000000	0.003237586	0.000000000	0.000000000	
0.270103474	0.000000000	0.000000000	0.003011487	0.000000000	0.000000000	
0.273652798	0.000000000	0.000000000	0.002801655	0.000000000	0.000000000	
0.277202121	0.000000000	0.000000000	0.002599575	0.000000000	0.000000000	
0.280751444	0.000000000	0.000000000	0.002399369	0.000000000	0.000000000	
0.284300768	0.000000000	0.000000000	0.002198874	0.000000000	0.000000000	
0.287850091	0.000000000	0.000000000	0.001999669	0.000000000	0.000000000	
0.291399414	0.000000000	0.000000000	0.001806220	0.000000000	0.000000000	
0.294948738	0.000000000	0.000000000	0.001624395	0.000000000	0.000000000	
0.298498061	0.000000000	0.000000000	0.001459604	0.000000000	0.000000000	
0.302047384	0.000000000	0.000000000	0.001315011	0.000000000	0.000000000	
0.305596707	0.000000000	0.000000000	0.001190365	0.000000000	0.000000000	
0.309146031	0.000000000	0.000000000	0.001081939	0.000000000	0.000000000	
0.312695354	0.000000000	0.000000000	0.000983700	0.000000000	0.000000000	
0.316244677	0.000000000	0.000000000	0.000889307	0.000000000	0.000000000	
0.319794001	0.000000000	0.000000000	0.000794149	0.000000000	0.000000000	
0.323343324	0.000000000	0.000000000	0.000696621	0.000000000	0.000000000	
0.326892647	0.000000000	0.000000000	0.000598205	0.000000000	0.000000000	
0.330441971	0.000000000	0.000000000	0.000502483	0.000000000	0.000000000	
0.333991294	0.000000000	0.000000000	0.000413623	0.000000000	0.000000000	
0.337540617	0.000000000	0.000000000	0.000335028	0.000000000	0.000000000	
0.341089941	0.000000000	0.000000000	0.000268598	0.000000000	0.000000000	
0.344639264	0.000000000	0.000000000	0.000214691	0.000000000	0.000000000	
0.348188587	0.000000000	0.000000000	0.000172548	0.000000000	0.000000000	
0.351737910	0.000000000	0.000000000	0.000140827	0.000000000	0.000000000	
0.355287234	0.000000000	0.000000000	0.000117974	0.000000000	0.000000000	
0.358836557	0.000000000	0.000000000	0.000102364	0.000000000	0.000000000	
0.362385880	0.000000000	0.000000000	0.000092277	0.000000000	0.000000000	
0.365935204	0.000000000	0.000000000	0.000085878	0.000000000	0.000000000	
0.369484527	0.000000000	0.000000000	0.000081293	0.000000000	0.000000000	
0.373033850	0.000000000	0.000000000	0.000076820	0.000000000	0.000000000	
0.376583174	0.000000000	0.000000000	0.000071193	0.000000000	0.000000000	
0.380132497	0.000000000	0.000000000	0.000063796	0.000000000	0.000000000	
0.383681820	0.000000000	0.000000000	0.000054716	0.000000000	0.000000000	
0.387231144	0.000000000	0.000000000	0.000044601	0.000000000	0.000000000	
0.390780467	0.000000000	0.000000000	0.000034392	0.000000000	0.000000000	
0.394329790	0.000000000	0.000000000	0.000025007	0.000000000	0.000000000	
0.397879113	0.000000000	0.000000000	0.000017108	0.000000000	0.000000000	
0.401428437	0.000000000	0.000000000	0.000010994	0.000000000	0.000000000	
0.404977760	0.000000000	0.000000000	0.000006629	0.000000000	0.000000000	
0.408527083	0.000000000	0.000000000	0.000003747	0.000000000	0.000000000	
0.412076407	0.000000000	0.000000000	0.000001984	0.000000000	0.000000000	
0.415625730	0.000000000	0.000000000	0.000000983	0.000000000	0.000000000	
0.419175053	0.000000000	0.000000000	0.000000456	0.000000000	0.000000000	
0.422724377	0.000000000	0.000000000	0.000000198	0.000000000	0.000000000	
0.426273700	0.000000000	0.000000000	0.000000080	0.000000000	0.000000000	
0.429823023	0.000000000	0.000000000	0.000000030	0.000000000	0.000000000	
0.433372347	0.000000000	0.000000000	0.000000011	0.000000000	0.000000000	
0.436921670	0.000000000	0.000000000	0.000000004	0.000000000	0.000000000	
0.440470993	0.000000000	0.000000000	0.000000001	0.000000000	0.000000000	
0.444020316	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.447569640	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.451118963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.454668286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.458217610	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.461766933	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.465316256	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.468865580	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.472414903	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.475964226	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.479513550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.483062873	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.486612196	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.490161519	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.493710843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.497260166	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.500809489	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.504358813	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.507908136	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.511457459	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.515006783	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.518556106	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.522105429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.525654753	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.529204076	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.532753399	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.536302722	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.539852046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.543401369	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.546950692	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.550500016	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.554049339	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.557598662	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.561147986	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.564697309	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.568246632	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.571795956	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.575345279	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.578894602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.582443925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.585993249	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.589542572	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.593091895	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.596641219	0.000000000	0.000000001	0.000000000	0.000000000	0.000000000	
0.600190542	0.000000000	0.000000002	0.000000000	0.000000000	0.000000000	
0.603739865	0.000000000	0.000000006	0.000000000	0.000000000	0.000000000	
0.607289189	0.000000000	0.000000018	0.000000000	0.000000000	0.000000000	
0.610838512	0.000000000	0.000000051	0.000000000	0.000000000	0.000000000	
0.614387835	0.000000000	0.000000135	0.000000000	0.000000000	0.000000000	
0.617937159	0.000000000	0.000000334	0.000000000	0.000000000	0.000000000	
0.621486482	0.000000000	0.000000775	0.000000000	0.000000000	0.000000000	
0.625035805	0.000000000	0.000001682	0.000000000	0.000000000	0.000000000	
0.628585128	0.000000000	0.000003424	0.000000000	0.000000000	0.000000000	
0.632134452	0.000000000	0.000006542	0.000000000	0.000000000	0.000000000	
0.635683775	0.000000000	0.000011747	0.000000000	0.000000000	0.000000000	
0.639233098	0.000000000	0.000019854	0.000000000	0.000000000	0.000000000	
0.642782422	0.000000000	0.000031631	0.000000000	0.000000000	0.000000000	
0.646331745	0.000000000	0.000047589	0.000000000	0.000000000	0.000000000	
0.649881068	0.000000000	0.000067764	0.000000000	0.000000000	0.000000000	
0.653430392	0.000000000	0.000091574	0.000000000	0.000000000	0.000000000	
0.656979715	0.000000000	0.000117846	0.000000000	0.000000000	0.000000000	
0.660529038	0.000000000	0.000145069	0.000000000	0.000000000	0.000000000	
0.664078362	0.000000000	0.000171836	0.000000000	0.000000000	0.000000000	
0.667627685	0.000000000	0.000197354	0.000000000	0.000000000	0.000000000	
0.671177008	0.000000000	0.000221847	0.000000000	0.000000000	0.000000000	
0.674726331	0.000000000	0.000246662	0.000000000	0.000000000	0.000000000	
0.678275655	0.000000000	0.000274037	0.000000000	0.000000000	0.000000000	
0.681824978	0.000000000	0.000306587	0.000000000	0.000000000	0.000000000	
0.685374301	0.000000000	0.000346714	0.000000000	0.000000000	0.000000000	
0.688923625	0.000000000	0.000396158	0.000000000	0.000000000	0.000000000	
0.692472948	0.000000000	0.000455793	0.000000000	0.000000000	0.000000000	
0.696022271	0.000000001	0.000525613	0.000000000	0.000000000	0.000000000	
0.699571595	0.000000005	0.000604789	0.000000000	0.000000000	0.000000000	
0.703120918	0.000000017	0.000691702	0.000000000	0.000000000	0.000000000	
0.706670241	0.000000051	0.000784048	0.000000000	0.000000000	0.000000000	
0.710219565	0.000000142	0.000879169	0.000000000	0.000000000	0.000000000	
0.713768888	0.000000360	0.000974725	0.000000000	0.000000000	0.000000000	
0.717318211	0.000000841	0.001069576	0.000000000	0.000000000	0.000000000	
0.720867534	0.000001810	0.001164536	0.000000000	0.000000000	0.000000000	
0.724416858	0.000003591	0.001262639	0.000000000	0.000000000	0.000000000	
0.727966181	0.000006583	0.001368757	0.000000000	0.000000000	0.000000000	
0.731515504	0.000011189	0.001488716	0.000000000	0.000000000	0.000000000	
0.735064828	0.000017716	0.001628221	0.000000000	0.000000000	0.000000000	
0.738614151	0.000026312	0.001791883	0.000000000	0.000000000	0.000000000	
0.742163474	0.000037001	0.001982448	0.000000000	0.000000000	0.000000000	
0.745712798	0.000049843	0.002200285	0.000000000	0.000000000	0.000000000	
0.749262121	0.000065138	0.002443230	0.000000000	0.000000000	0.000000000	
0.752811444	0.000083513	0.002707074	0.000000000	0.000000000	0.000000000	
0.756360768	0.000105780	0.002986859	0.000000000	0.000000000	0.000000000	
0.759910091	0.000132599	0.003278802	0.000000000	0.000000000	0.000000000	
0.763459414	0.000164144	0.003582127	0.000000000	0.000000000	0.000000000	
0.767008737	0.000200046	0.003899900	0.000000000	0.000000000	0.000000000	
0.770558061	0.000239702	0.004238278	0.000000000	0.000000000	0.000000000	
0.774107384	0.000282797	0.004604427	0.000000000	0.000000000	0.000000000	
0.777656707	0.000329710	0.005004097	0.000000000	0.000000000	0.000000000	
0.781206031	0.000381477	0.005439984	0.000000000	0.000000000	0.000000000	
0.784755354	0.000439253	0.005911529	0.000000000	0.000000000	0.000000000	
0.788304677	0.000503501	0.006415916	0.000000000	0.000000000	0.000000000	
0.791854001	0.000573451	0.006949450	0.000000000	0.000000000	0.000000000	
0.795403324	0.000647368	0.007508489	0.000000000	0.000000000	0.000000000	
0.798952647	0.000723844	0.008089545	0.000000000	0.000000000	0.000000000	
0.802501971	0.000803677	0.008688811	0.000000000	0.000000000	0.000000000	
0.806051294	0.000891310	0.009301741	0.000000000	0.000000000	0.000000000	
0.809600617	0.000994719	0.009923324	0.000000000	0.000000000	0.000000000	
0.813149940	0.001123426	0.010549294	0.000000000	0.000000000	0.000000000	
0.816699264	0.001285432	0.011177976	0.000000000	0.000000000	0.000000000	
0.820248587	0.001484723	0.011811855	0.000000000	0.000000000	0.000000000	
0.823797910	0.001720725	0.012457798	0.000000000	0.000000000	0.000000000	
0.827347234	0.001989975	0.013125184	0.000000000	0.000000000	0.000000000	
0.830896557	0.002288992	0.013822134	0.000000000	0.000000000	0.000000000	
0.834445880	0.002616749	0.014551073	0.000000000	0.000000000	0.000000000	
0.837995204	0.002975599	0.015305485	0.000000000	0.000000000	0.000000000	
0.841544527	0.003370437	0.016069478	0.000000000	0.000000000	0.000000000	
0.845093850	0.003806635	0.016820666	0.000000000	0.000000000	0.000000000	
0.848643173	0.004287562	0.017535376	0.000000000	0.000000000	0.000000000	
0.852192497	0.004812486	0.018194150	0.000000000	0.000000000	0.000000000	
0.855741820	0.005375573	0.018785383	0.000000000	0.000000000	0.000000000	
0.859291143	0.005966629	0.019305844	0.000000000	0.000000000	0.000000000	
0.862840467	0.006573739	0.019758330	0.000000000	0.000000000	0.000000000	
0.866389790	0.007187020	0.020147922	0.000000000	0.000000000	0.000000000	
0.869939113	0.007801859	0.020478778	0.000000000	0.000000000	0.000000000	
0.873488437	0.008420039	0.020752712	0.000000000	0.000000000	0.000000000	
0.877037760	0.009048214	0.020969552	0.000000000	0.000000000	0.000000000	
0.880587083	0.009694634	0.021128233	0.000000000	0.000000000	0.000000000	
0.884136407	0.010365703	0.021227381	0.000000000	0.000000000	0.000000000	
0.887685730	0.011063693	0.021265007	0.000000000	0.000000000	0.000000000	
0.891235053	0.011786049	0.021237977	0.000000000	0.000000000	0.000000000	
0.894784376	0.012526261	0.021142368	0.000000000	0.000000000	0.000000000	
0.898333700	0.013276031	0.020975205	0.000000000	0.000000000	0.000000000	
0.901883023	0.014028170	0.020736874	0.000000000	0.000000000	0.000000000	
0.905432346	0.014779036	0.020432748	0.000000000	0.000000000	0.000000000	
0.908981670	0.015529066	0.020072818	0.000000000	0.000000000	0.000000000	
0.912530993	0.016280685	0.019669344	0.000000000	0.000000000	0.000000000	
0.916080316	0.017034521	0.019233760	0.000000000	0.000000000	0.000000000	
0.919629640	0.017786163	0.018774508	0.000000000	0.000000000	0.000000000	
0.923178963	0.018525508	0.018296767	0.000000000	0.000000000	0.000000000	
0.926728286	0.019239119	0.017803827	0.000000000	0.000000000	0.000000000	
0.930277610	0.019914030	0.017298813	0.000000000	0.000000000	0.000000000	
0.933826933	0.020540641	0.016785404	0.000000000	0.000000000	0.000000000	
0.937376256	0.021113175	0.016267005	0.000000000	0.000000000	0.000000000	
0.940925579	0.021627921	0.015744979	0.000000000	0.000000000	0.000000000	
0.944474903	0.022080869	0.015217240	0.000000000	0.000000000	0.000000000	
0.948024226	0.022466403	0.014678325	0.000000000	0.000000000	0.000000000	
0.951573549	0.022777588	0.014121178	0.000000000	0.000000000	0.000000000	
0.955122873	0.023007172	0.013539833	0.000000000	0.000000000	0.000000000	
0.958672196	0.023147930	0.012931734	0.000000000	0.000000000	0.000000000	
0.962221519	0.023191883	0.012298705	0.000000000	0.000000000	0.000000000	
0.965770843	0.023129620	0.011646348	0.000000000	0.000000000	0.000000000	
0.969320166	0.022951854	0.010982378	0.000000000	0.000000000	0.000000000	
0.972869489	0.022654258	0.010314686	0.000000000	0.000000000	0.000000000	
0.976418813	0.022243968	0.009649791	0.000000000	0.000000000	0.000000000	
0.979968136	0.021743692	0.008991986	0.000000000	0.000000000	0.000000000	
0.983517459	0.021189488	0.008343236	0.000000000	0.000000000	0.000000000	
0.987066782	0.020621381	0.007703704	0.000000000	0.000000000	0.000000000	
0.990616106	0.020070452	0.007072795	0.000000000	0.000000000	0.000000000	
0.994165429	0.019548702	0.006450510	0.000000000	0.000000000	0.000000000	
0.997714752	0.019046856	0.005838887	0.000000000	0.000000000	0.000000000	
1.001264076	0.018540958	0.005243127	0.000000000	0.000000000	0.000000000	
1.004813399	0.018003935	0.004671984	0.000000000	0.000000000	0.000000000	
1.008362722	0.017416374	0.004136983	0.000000000	0.000000000	0.000000000	
1.011912046	0.016772208	0.003650397	0.000000000	0.000000000	0.000000000	
1.015461369	0.016078289	0.003222359	0.000000000	0.000000000	0.000000000	
1.019010692	0.015349522	0.002858053	0.000000000	0.000000000	0.000000000	
1.022560016	0.014602200	0.002556053	0.000000000	0.000000000	0.000000000	
1.026109339	0.013847931	0.002308513	0.000000000	0.000000000	0.000000000	
1.029658662	0.013089881	0.002103145	0.000000000	0.000000000	0.000000000	
1.033207985	0.012322452	0.001926173	0.000000000	0.000000000	0.000000000	
1.036757309	0.011534732	0.001765176	0.000000000	0.000000000	0.000000000	
1.040306632	0.010716854	0.001611014	0.000000000	0.000000000	0.000000000	
1.043855955	0.009867107	0.001458580	0.000000000	0.000000000	0.000000000	
1.047405279	0.008996808	0.001306609	0.000000000	0.000000000	0.000000000	
1.050954602	0.008130381	0.001156918	0.000000000	0.000000000	0.000000000	
1.054503925	0.007299935	0.001013347	0.000000000	0.000000000	0.000000000	
1.058053249	0.006536293	0.000880518	0.000000000	0.000000000	0.000000000	
1.061602572	0.005860266	0.000762564	0.000000000	0.000000000	0.000000000	
1.065151895	0.005277926	0.000661994	0.000000000	0.000000000	0.000000000	
1.068701219	0.004781424	0.000579019	0.000000000	0.000000000	0.000000000	
1.072250542	0.004354036	0.000511534	0.000000000	0.000000000	0.000000000	
1.075799865	0.003976432	0.000455825	0.000000000	0.000000000	0.000000000	
1.079349188	0.003631484	0.000407736	0.000000000	0.000000000	0.000000000	
1.082898512	0.003306620	0.000363878	0.000000000	0.000000000	0.000000000	
1.086447835	0.002994283	0.000322421	0.000000000	0.000000000	0.000000000	
1.089997158	0.002691487	0.000283174	0.000000000	0.000000000	0.000000000	
1.093546482	0.002399039	0.000246995	0.000000000	0.000000000	0.000000000	
1.097095805	0.002120467	0.000214874	0.000000000	0.000000000	0.000000000	
1.100645128	0.001860633	0.000187166	0.000000000	0.000000000	0.000000000	
1.104194452	0.001624253	0.000163336	0.000000000	0.000000000	0.000000000	
1.107743775	0.001414644	0.000142268	0.000000000	0.000000000	0.000000000	
1.111293098	0.001232990	0.000122888	0.000000000	0.000000000	0.000000000	
1.114842422	0.001078177	0.000104706	0.000000000	0.000000000	0.000000000	
1.118391745	0.000947172	0.000087982	0.000000000	0.000000000	0.000000000	
1.121941068	0.000835754	0.000073460	0.000000000	0.000000000	0.000000000	
1.125490391	0.000739413	0.000061846	0.000000000	0.000000000	0.000000000	
1.129039715	0.000654168	0.000053351	0.000000000	0.000000000	0.000000000	
1.132589038	0.000577161	0.000047505	0.000000000	0.000000000	0.000000000	
1.136138361	0.000506947	0.000043305	0.000000000	0.000000000	0.000000000	
1.139687685	0.000443427	0.000039598	0.000000000	0.000000000	0.000000000	
1.143237008	0.000387377	0.000035486	0.000000000	0.000000000	0.000000000	
1.146786331	0.000339655	0.000030578	0.000000000	0.000000000	0.000000000	
1.150335655	0.000300347	0.000025007	0.000000000	0.000000000	0.000000000	
1.153884978	0.000268260	0.000019253	0.000000000	0.000000000	0.000000000	
1.157434301	0.000241062	0.000013889	0.000000000	0.000000000	0.000000000	
1.160983625	0.000216068	0.000009363	0.000000000	0.000000000	0.000000000	
1.164532948	0.000191239	0.000005890	0.000000000	0.000000000	0.000000000	
1.168082271	0.000165860	0.000003455	0.000000000	0.000000000	0.000000000	
1.171631594	0.000140535	0.000001889	0.000000000	0.000000000	0.000000000	
1.175180918	0.000116552	0.000000962	0.000000000	0.000000000	0.000000000	
1.178730241	0.000095062	0.000000457	0.000000000	0.000000000	0.000000000	
1.182279564	0.000076549	0.000000202	0.000000000	0.000000000	0.000000000	
1.185828888	0.000060810	0.000000083	0.000000000	0.000000000	0.000000000	
1.189378211	0.000047323	0.000000032	0.000000000	0.000000000	0.000000000	
1.192927534	0.000035659	0.000000011	0.000000000	0.000000000	0.000000000	
1.196476858	0.000025681	0.000000004	0.000000000	0.000000000	0.000000000	
1.200026181	0.000017471	0.000000001	0.000000000	0.000000000	0.000000000	
1.203575504	0.000011125	0.000000000	0.000000000	0.000000000	0.000000000	
1.207124828	0.000006588	0.000000000	0.000000000	0.000000000	0.000000000	
1.210674151	0.000003612	0.000000000	0.000000000	0.000000000	0.000000000	
1.214223474	0.000001828	0.000000000	0.000000000	0.000000000	0.000000000	
1.217772797	0.000000853	0.000000000	0.000000000	0.000000000	0.000000000	
1.221322121	0.000000366	0.000000000	0.000000000	0.000000000	0.000000000	
1.224871444	0.000000145	0.000000000	0.000000000	0.000000000	0.000000000	
1.228420767	0.000000052	0.000000000	0.000000000	0.000000000	0.000000000	
1.231970091	0.000000017	0.000000000	0.000000000	0.000000000	0.000000000	
1.235519414	0.000000005	0.000000000	0.000000000	0.000000000	0.000000000	
1.239068737	0.000000002	0.000000000	0.000000000	0.000000000	0.000000000	


==> tikz/kde/10db/kde_sigmaa.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-1.141577404	0.000000000	0.000000006	0.000000000	0.000000000	0.000000000	
-1.138152266	0.000000000	0.000000114	0.000000000	0.000000000	0.000000000	
-1.134727128	0.000000000	0.000001284	0.000000000	0.000000000	0.000000000	
-1.131301990	0.000000000	0.000008921	0.000000000	0.000000000	0.000000000	
-1.127876853	0.000000000	0.000038209	0.000000000	0.000000000	0.000000000	
-1.124451715	0.000000000	0.000100977	0.000000000	0.000000000	0.000000000	
-1.121026577	0.000000000	0.000165989	0.000000000	0.000000000	0.000000000	
-1.117601439	0.000000000	0.000179849	0.000000000	0.000000000	0.000000000	
-1.114176301	0.000000000	0.000178493	0.000000000	0.000000000	0.000000000	
-1.110751163	0.000000000	0.000300868	0.000000000	0.000000000	0.000000000	
-1.107326026	0.000000000	0.000664358	0.000000000	0.000000000	0.000000000	
-1.103900888	0.000000000	0.001290828	0.000000000	0.000000000	0.000000000	
-1.100475750	0.000000000	0.002116356	0.000000000	0.000000000	0.000000000	
-1.097050612	0.000000000	0.003048806	0.000000000	0.000000000	0.000000000	
-1.093625474	0.000000000	0.004126092	0.000000000	0.000000000	0.000000000	
-1.090200336	0.000000000	0.005557585	0.000000000	0.000000000	0.000000000	
-1.086775199	0.000000000	0.007506298	0.000000000	0.000000000	0.000000000	
-1.083350061	0.000000000	0.009980887	0.000000000	0.000000000	0.000000000	
-1.079924923	0.000000000	0.012886499	0.000000000	0.000000000	0.000000000	
-1.076499785	0.000000000	0.016112363	0.000000000	0.000000000	0.000000000	
-1.073074647	0.000000000	0.019755965	0.000000000	0.000000000	0.000000000	
-1.069649509	0.000000000	0.024164104	0.000000000	0.000000000	0.000000000	
-1.066224372	0.000000000	0.029474510	0.000000000	0.000000000	0.000000000	
-1.062799234	0.000000000	0.035287037	0.000000000	0.000000000	0.000000000	
-1.059374096	0.000000000	0.040782615	0.000000000	0.000000000	0.000000000	
-1.055948958	0.000000000	0.045199700	0.000000000	0.000000000	0.000000000	
-1.052523820	0.000000000	0.048544172	0.000000000	0.000000000	0.000000000	
-1.049098682	0.000000000	0.051283279	0.000000000	0.000000000	0.000000000	
-1.045673545	0.000000000	0.053517474	0.000000000	0.000000000	0.000000000	
-1.042248407	0.000000000	0.054984396	0.000000000	0.000000000	0.000000000	
-1.038823269	0.000000000	0.055251929	0.000000000	0.000000000	0.000000000	
-1.035398131	0.000000000	0.054220596	0.000000000	0.000000000	0.000000000	
-1.031972993	0.000000000	0.052214816	0.000000000	0.000000000	0.000000000	
-1.028547855	0.000000000	0.049271168	0.000000000	0.000000000	0.000000000	
-1.025122717	0.000000000	0.045615445	0.000000000	0.000000000	0.000000000	
-1.021697580	0.000000000	0.041940216	0.000000000	0.000000000	0.000000000	
-1.018272442	0.000000000	0.038535839	0.000000000	0.000000000	0.000000000	
-1.014847304	0.000000000	0.034974589	0.000000000	0.000000000	0.000000000	
-1.011422166	0.000000000	0.030539797	0.000000000	0.000000000	0.000000000	
-1.007997028	0.000000000	0.025206509	0.000000000	0.000000000	0.000000000	
-1.004571890	0.000000000	0.020118252	0.000000000	0.000000000	0.000000000	
-1.001146753	0.000000000	0.016346540	0.000000000	0.000000000	0.000000000	
-0.997721615	0.000000000	0.013827073	0.000000000	0.000000000	0.000000000	
-0.994296477	0.000000000	0.011887670	0.000000000	0.000000000	0.000000000	
-0.990871339	0.000000000	0.009984877	0.000000000	0.000000000	0.000000000	
-0.987446201	0.000000000	0.008038603	0.000000000	0.000000000	0.000000000	
-0.984021063	0.000000000	0.006324611	0.000000000	0.000000000	0.000000000	
-0.980595926	0.000000000	0.005026943	0.000000000	0.000000000	0.000000000	
-0.977170788	0.000000000	0.004028403	0.000000000	0.000000000	0.000000000	
-0.973745650	0.000000000	0.003060602	0.000000000	0.000000000	0.000000000	
-0.970320512	0.000000000	0.002099970	0.000000000	0.000000000	0.000000000	
-0.966895374	0.000000000	0.001395008	0.000000000	0.000000000	0.000000000	
-0.963470236	0.000000000	0.001000168	0.000000000	0.000000000	0.000000000	
-0.960045099	0.000000000	0.000722931	0.000000000	0.000000000	0.000000000	
-0.956619961	0.000000000	0.000474619	0.000000000	0.000000000	0.000000000	
-0.953194823	0.000000001	0.000297424	0.000000000	0.000000000	0.000000000	
-0.949769685	0.000000027	0.000185599	0.000000000	0.000000000	0.000000000	
-0.946344547	0.000000539	0.000100108	0.000000000	0.000000000	0.000000000	
-0.942919409	0.000005508	0.000039391	0.000000000	0.000000000	0.000000000	
-0.939494272	0.000028678	0.000010333	0.000000000	0.000000000	0.000000000	
-0.936069134	0.000076223	0.000001738	0.000000000	0.000000000	0.000000000	
-0.932643996	0.000105976	0.000000184	0.000000000	0.000000000	0.000000000	
-0.929218858	0.000093752	0.000000012	0.000000000	0.000000000	0.000000000	
-0.925793720	0.000114785	0.000000000	0.000000000	0.000000000	0.000000000	
-0.922368582	0.000252814	0.000000000	0.000000000	0.000000000	0.000000000	
-0.918943444	0.000550142	0.000000000	0.000000000	0.000000000	0.000000000	
-0.915518307	0.000910248	0.000000000	0.000000000	0.000000000	0.000000000	
-0.912093169	0.001214600	0.000000000	0.000000000	0.000000000	0.000000000	
-0.908668031	0.001804648	0.000000000	0.000000000	0.000000000	0.000000000	
-0.905242893	0.003122169	0.000000000	0.000000000	0.000000000	0.000000000	
-0.901817755	0.005114131	0.000000000	0.000000000	0.000000000	0.000000000	
-0.898392617	0.007341704	0.000000000	0.000000000	0.000000000	0.000000000	
-0.894967480	0.009724273	0.000000000	0.000000000	0.000000000	0.000000000	
-0.891542342	0.012801547	0.000000000	0.000000000	0.000000000	0.000000000	
-0.888117204	0.017377501	0.000000000	0.000000000	0.000000000	0.000000000	
-0.884692066	0.023849782	0.000000000	0.000000000	0.000000000	0.000000000	
-0.881266928	0.030903443	0.000000000	0.000000000	0.000000000	0.000000000	
-0.877841790	0.036672277	0.000000000	0.000000000	0.000000000	0.000000000	
-0.874416653	0.041195543	0.000000000	0.000000000	0.000000000	0.000000000	
-0.870991515	0.045938157	0.000000000	0.000000000	0.000000000	0.000000000	
-0.867566377	0.051443365	0.000000000	0.000000000	0.000000000	0.000000000	
-0.864141239	0.056404139	0.000000000	0.000000000	0.000000000	0.000000000	
-0.860716101	0.059998956	0.000000000	0.000000000	0.000000000	0.000000000	
-0.857290963	0.062921183	0.000000000	0.000000000	0.000000000	0.000000000	
-0.853865826	0.064781049	0.000000000	0.000000000	0.000000000	0.000000000	
-0.850440688	0.064591815	0.000000000	0.000000000	0.000000000	0.000000000	
-0.847015550	0.061903102	0.000000000	0.000000000	0.000000000	0.000000000	
-0.843590412	0.056325645	0.000000000	0.000000000	0.000000000	0.000000000	
-0.840165274	0.049596648	0.000000000	0.000000000	0.000000000	0.000000000	
-0.836740136	0.044567322	0.000000000	0.000000000	0.000000000	0.000000000	
-0.833314999	0.040282520	0.000000000	0.000000000	0.000000000	0.000000000	
-0.829889861	0.034499819	0.000000000	0.000000000	0.000000000	0.000000000	
-0.826464723	0.027824355	0.000000000	0.000000000	0.000000000	0.000000000	
-0.823039585	0.021706884	0.000000000	0.000000000	0.000000000	0.000000000	
-0.819614447	0.016767059	0.000000000	0.000000000	0.000000000	0.000000000	
-0.816189309	0.013342191	0.000000000	0.000000000	0.000000000	0.000000000	
-0.812764172	0.010919414	0.000000000	0.000000000	0.000000000	0.000000000	
-0.809339034	0.008204915	0.000000000	0.000000000	0.000000000	0.000000000	
-0.805913896	0.005365775	0.000000000	0.000000000	0.000000000	0.000000000	
-0.802488758	0.003459242	0.000000000	0.000000000	0.000000000	0.000000000	
-0.799063620	0.002333108	0.000000000	0.000000000	0.000000000	0.000000000	
-0.795638482	0.001477546	0.000000000	0.000000000	0.000000000	0.000000000	
-0.792213344	0.000891589	0.000000000	0.000000000	0.000000000	0.000000000	
-0.788788207	0.000596728	0.000000000	0.000000000	0.000000000	0.000000000	
-0.785363069	0.000383123	0.000000000	0.000000000	0.000000000	0.000000000	
-0.781937931	0.000166912	0.000000000	0.000000000	0.000000000	0.000000000	
-0.778512793	0.000041275	0.000000000	0.000000000	0.000000000	0.000000000	
-0.775087655	0.000005460	0.000000000	0.000000000	0.000000000	0.000000000	
-0.771662517	0.000000378	0.000000000	0.000000000	0.000000000	0.000000000	
-0.768237380	0.000000014	0.000000000	0.000000000	0.000000000	0.000000000	
-0.764812242	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.761387104	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.757961966	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.754536828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.751111690	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.747686553	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.744261415	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.740836277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.737411139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.733986001	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.730560863	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.727135726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.723710588	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.720285450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.716860312	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.713435174	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.710010036	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.706584899	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.703159761	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.699734623	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.696309485	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.692884347	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.689459209	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.686034071	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.682608934	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.679183796	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.675758658	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.672333520	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.668908382	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.665483244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.662058107	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.658632969	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.655207831	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.651782693	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.648357555	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.644932417	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.641507280	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.638082142	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.634657004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.631231866	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.627806728	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.624381590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.620956453	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.617531315	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.614106177	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.610681039	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.607255901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.603830763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.600405626	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.596980488	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.593555350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.590130212	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.586705074	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.583279936	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.579854798	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.576429661	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.573004523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.569579385	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.566154247	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.562729109	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.559303971	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.555878834	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.552453696	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.549028558	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.545603420	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.542178282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.538753144	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.535328007	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.531902869	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.528477731	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.525052593	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.521627455	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.518202317	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.514777180	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.511352042	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.507926904	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.504501766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.501076628	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.497651490	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.494226353	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.490801215	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.487376077	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.483950939	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.480525801	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.477100663	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.473675525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.470250388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.466825250	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.463400112	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.459974974	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.456549836	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.453124698	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.449699561	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.446274423	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.442849285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.439424147	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.435999009	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.432573871	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.429148734	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.425723596	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.422298458	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.418873320	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.415448182	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.412023044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.408597907	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.405172769	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.401747631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.398322493	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.394897355	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.391472217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.388047080	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.384621942	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.381196804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.377771666	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.374346528	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.370921390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.367496252	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.364071115	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.360645977	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.357220839	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.353795701	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.350370563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.346945425	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.343520288	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.340095150	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.336670012	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.333244874	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.329819736	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.326394598	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.322969461	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.319544323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.316119185	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.312694047	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.309268909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.305843771	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.302418634	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.298993496	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.295568358	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.292143220	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.288718082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.285292944	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.281867807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.278442669	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.275017531	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.271592393	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.268167255	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.264742117	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.261316980	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.257891842	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.254466704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.251041566	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.247616428	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.244191290	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.240766152	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.237341015	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.233915877	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.230490739	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.227065601	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.223640463	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.220215325	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.216790188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.213365050	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.209939912	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.206514774	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.203089636	0.000000000	0.000000000	0.000000001	0.000000000	0.000000000	
-0.199664498	0.000000000	0.000000000	0.000000008	0.000000000	0.000000000	
-0.196239361	0.000000000	0.000000000	0.000000069	0.000000000	0.000000000	
-0.192814223	0.000000000	0.000000000	0.000000442	0.000000000	0.000000000	
-0.189389085	0.000000000	0.000000000	0.000002134	0.000000000	0.000000000	
-0.185963947	0.000000000	0.000000000	0.000007763	0.000000000	0.000000000	
-0.182538809	0.000000000	0.000000000	0.000021474	0.000000000	0.000000000	
-0.179113671	0.000000000	0.000000000	0.000045972	0.000000000	0.000000000	
-0.175688534	0.000000000	0.000000000	0.000078823	0.000000000	0.000000000	
-0.172263396	0.000000000	0.000000000	0.000115120	0.000000000	0.000000000	
-0.168838258	0.000000000	0.000000000	0.000157298	0.000000000	0.000000000	
-0.165413120	0.000000000	0.000000000	0.000222688	0.000000000	0.000000000	
-0.161987982	0.000000000	0.000000000	0.000342073	0.000000000	0.000000000	
-0.158562844	0.000000000	0.000000000	0.000543960	0.000000000	0.000000000	
-0.155137707	0.000000000	0.000000000	0.000821932	0.000000000	0.000000000	
-0.151712569	0.000000000	0.000000000	0.001116401	0.000000000	0.000000000	
-0.148287431	0.000000000	0.000000000	0.001354432	0.000000000	0.000000000	
-0.144862293	0.000000000	0.000000000	0.001520407	0.000000000	0.000000000	
-0.141437155	0.000000000	0.000000000	0.001673299	0.000000000	0.000000000	
-0.138012017	0.000000000	0.000000000	0.001892978	0.000000000	0.000000000	
-0.134586879	0.000000000	0.000000000	0.002238639	0.000000000	0.000000000	
-0.131161742	0.000000000	0.000000000	0.002773884	0.000000000	0.000000000	
-0.127736604	0.000000000	0.000000000	0.003587129	0.000000000	0.000000000	
-0.124311466	0.000000000	0.000000000	0.004721279	0.000000000	0.000000000	
-0.120886328	0.000000000	0.000000000	0.006074911	0.000000000	0.000000000	
-0.117461190	0.000000000	0.000000000	0.007436790	0.000000000	0.000000000	
-0.114036052	0.000000000	0.000000000	0.008682168	0.000000000	0.000000000	
-0.110610915	0.000000000	0.000000000	0.009906599	0.000000000	0.000000000	
-0.107185777	0.000000000	0.000000000	0.011297394	0.000000000	0.000000000	
-0.103760639	0.000000000	0.000000000	0.012921367	0.000000000	0.000000000	
-0.100335501	0.000000000	0.000000000	0.014728126	0.000000000	0.000000000	
-0.096910363	0.000000000	0.000000000	0.016691496	0.000000000	0.000000000	
-0.093485225	0.000000000	0.000000000	0.018832643	0.000000000	0.000000000	
-0.090060088	0.000000000	0.000000000	0.021141799	0.000000000	0.000000000	
-0.086634950	0.000000000	0.000000000	0.023565046	0.000000000	0.000000000	
-0.083209812	0.000000000	0.000000000	0.026093683	0.000000000	0.000000000	
-0.079784674	0.000000000	0.000000000	0.028825845	0.000000000	0.000000000	
-0.076359536	0.000000000	0.000000000	0.031812169	0.000000000	0.000000000	
-0.072934398	0.000000000	0.000000000	0.034819735	0.000000000	0.000000000	
-0.069509261	0.000000000	0.000000000	0.037434123	0.000000000	0.000000000	
-0.066084123	0.000000000	0.000000000	0.039428681	0.000000000	0.000000000	
-0.062658985	0.000000000	0.000000000	0.040861402	0.000000000	0.000000000	
-0.059233847	0.000000000	0.000000000	0.041849145	0.000000000	0.000000000	
-0.055808709	0.000000000	0.000000000	0.042470477	0.000000000	0.000000000	
-0.052383571	0.000000000	0.000000000	0.042846029	0.000000000	0.000000000	
-0.048958434	0.000000000	0.000000000	0.043018811	0.000000000	0.000000000	
-0.045533296	0.000000000	0.000000000	0.042745959	0.000000000	0.000000000	
-0.042108158	0.000000000	0.000000000	0.041715931	0.000000000	0.000000000	
-0.038683020	0.000000000	0.000000000	0.039952226	0.000000000	0.000000000	
-0.035257882	0.000000000	0.000000000	0.037709883	0.000000000	0.000000000	
-0.031832744	0.000000000	0.000000000	0.035086501	0.000000000	0.000000000	
-0.028407606	0.000000000	0.000000000	0.032035148	0.000000000	0.000000000	
-0.024982469	0.000000000	0.000000000	0.028661836	0.000000000	0.000000000	
-0.021557331	0.000000000	0.000000000	0.025268062	0.000000000	0.000000000	
-0.018132193	0.000000000	0.000000000	0.022119838	0.000000000	0.000000000	
-0.014707055	0.000000000	0.000000000	0.019302594	0.000000000	0.000000000	
-0.011281917	0.000000000	0.000000000	0.016778442	0.000000000	0.000000000	
-0.007856779	0.000000000	0.000000000	0.014473801	0.000000000	0.000000000	
-0.004431642	0.000000000	0.000000000	0.012315605	0.000000000	0.000000000	
-0.001006504	0.000000000	0.000000000	0.010286337	0.000000000	0.000000000	
0.002418634	0.000000000	0.000000000	0.008463038	0.000000000	0.000000000	
0.005843772	0.000000000	0.000000000	0.006935455	0.000000000	0.000000000	
0.009268910	0.000000000	0.000000000	0.005685062	0.000000002	0.000000000	
0.012694048	0.000000000	0.000000000	0.004591731	0.000000017	0.000000000	
0.016119185	0.000000000	0.000000000	0.003554363	0.000000121	0.000000000	
0.019544323	0.000000000	0.000000000	0.002578770	0.000000662	0.000000000	
0.022969461	0.000000000	0.000000000	0.001749789	0.000002819	0.000000000	
0.026394599	0.000000000	0.000000000	0.001136224	0.000009385	0.000000000	
0.029819737	0.000000000	0.000000000	0.000735062	0.000024579	0.000000000	
0.033244875	0.000000000	0.000000000	0.000494837	0.000051140	0.000000000	
0.036670012	0.000000000	0.000000000	0.000364719	0.000085978	0.000000000	
0.040095150	0.000000000	0.000000000	0.000308762	0.000120729	0.000000000	
0.043520288	0.000000000	0.000000000	0.000288519	0.000150801	0.000000000	
0.046945426	0.000000000	0.000000000	0.000260576	0.000183091	0.000000000	
0.050370564	0.000000000	0.000000000	0.000202326	0.000227402	0.000000000	
0.053795702	0.000000000	0.000000000	0.000126875	0.000278482	0.000000000	
0.057220839	0.000000000	0.000000000	0.000062451	0.000319083	0.000000000	
0.060645977	0.000000000	0.000000000	0.000023802	0.000350442	0.000000000	
0.064071115	0.000000000	0.000000000	0.000006971	0.000408851	0.000000000	
0.067496253	0.000000000	0.000000000	0.000001561	0.000540033	0.000000000	
0.070921391	0.000000000	0.000000000	0.000000266	0.000762456	0.000000000	
0.074346529	0.000000000	0.000000000	0.000000034	0.001059786	0.000000000	
0.077771667	0.000000000	0.000000000	0.000000003	0.001403347	0.000000000	
0.081196804	0.000000000	0.000000000	0.000000000	0.001782373	0.000000000	
0.084621942	0.000000000	0.000000000	0.000000000	0.002215258	0.000000000	
0.088047080	0.000000000	0.000000000	0.000000000	0.002731506	0.000000000	
0.091472218	0.000000000	0.000000000	0.000000000	0.003354863	0.000000000	
0.094897356	0.000000000	0.000000000	0.000000000	0.004116222	0.000000000	
0.098322494	0.000000000	0.000000000	0.000000000	0.005063899	0.000000000	
0.101747631	0.000000000	0.000000000	0.000000000	0.006220645	0.000000000	
0.105172769	0.000000000	0.000000000	0.000000000	0.007523611	0.000000000	
0.108597907	0.000000000	0.000000000	0.000000000	0.008868036	0.000000000	
0.112023045	0.000000000	0.000000000	0.000000000	0.010270126	0.000000000	
0.115448183	0.000000000	0.000000000	0.000000000	0.011946714	0.000000000	
0.118873321	0.000000000	0.000000000	0.000000000	0.014146153	0.000000000	
0.122298458	0.000000000	0.000000000	0.000000000	0.016889302	0.000000000	
0.125723596	0.000000000	0.000000000	0.000000000	0.019937583	0.000000000	
0.129148734	0.000000000	0.000000000	0.000000000	0.023043055	0.000000000	
0.132573872	0.000000000	0.000000000	0.000000000	0.026156033	0.000000000	
0.135999010	0.000000000	0.000000000	0.000000000	0.029286244	0.000000000	
0.139424148	0.000000000	0.000000000	0.000000000	0.032192999	0.000000000	
0.142849285	0.000000000	0.000000000	0.000000000	0.034383461	0.000000000	
0.146274423	0.000000000	0.000000000	0.000000000	0.035536852	0.000000000	
0.149699561	0.000000000	0.000000000	0.000000000	0.035881447	0.000000000	
0.153124699	0.000000000	0.000000000	0.000000000	0.036045234	0.000000000	
0.156549837	0.000000000	0.000000000	0.000000000	0.036528123	0.000000000	
0.159974975	0.000000000	0.000000000	0.000000000	0.037373771	0.000000000	
0.163400112	0.000000000	0.000000000	0.000000000	0.038311568	0.000000000	
0.166825250	0.000000000	0.000000000	0.000000000	0.039066795	0.000000000	
0.170250388	0.000000000	0.000000000	0.000000000	0.039460321	0.000000000	
0.173675526	0.000000000	0.000000000	0.000000000	0.039334482	0.000000000	
0.177100664	0.000000000	0.000000000	0.000000000	0.038568943	0.000000000	
0.180525802	0.000000000	0.000000000	0.000000000	0.037202177	0.000000000	
0.183950940	0.000000000	0.000000000	0.000000000	0.035435837	0.000000000	
0.187376077	0.000000000	0.000000000	0.000000000	0.033454772	0.000000000	
0.190801215	0.000000000	0.000000000	0.000000000	0.031266837	0.000000000	
0.194226353	0.000000000	0.000000000	0.000000000	0.028759150	0.000000000	
0.197651491	0.000000000	0.000000000	0.000000000	0.025911987	0.000000000	
0.201076629	0.000000000	0.000000000	0.000000000	0.022933659	0.000000000	
0.204501767	0.000000000	0.000000000	0.000000000	0.020169119	0.000000000	
0.207926904	0.000000000	0.000000000	0.000000000	0.017862897	0.000000000	
0.211352042	0.000000000	0.000000000	0.000000000	0.015994176	0.000000000	
0.214777180	0.000000000	0.000000000	0.000000000	0.014333985	0.000000000	
0.218202318	0.000000000	0.000000000	0.000000000	0.012664281	0.000000000	
0.221627456	0.000000000	0.000000000	0.000000000	0.010945868	0.000000000	
0.225052594	0.000000000	0.000000000	0.000000000	0.009290860	0.000000000	
0.228477731	0.000000000	0.000000000	0.000000000	0.007823676	0.000000000	
0.231902869	0.000000000	0.000000000	0.000000000	0.006602336	0.000000000	
0.235328007	0.000000000	0.000000000	0.000000000	0.005618386	0.000000000	
0.238753145	0.000000000	0.000000000	0.000000000	0.004803762	0.000000000	
0.242178283	0.000000000	0.000000000	0.000000000	0.004055651	0.000000000	
0.245603421	0.000000000	0.000000000	0.000000000	0.003302028	0.000000000	
0.249028558	0.000000000	0.000000000	0.000000000	0.002548333	0.000000000	
0.252453696	0.000000000	0.000000000	0.000000000	0.001856533	0.000000000	
0.255878834	0.000000000	0.000000000	0.000000000	0.001291495	0.000000000	
0.259303972	0.000000000	0.000000000	0.000000000	0.000887840	0.000000000	
0.262729110	0.000000000	0.000000000	0.000000000	0.000642667	0.000000000	
0.266154248	0.000000000	0.000000000	0.000000000	0.000516559	0.000000000	
0.269579385	0.000000000	0.000000000	0.000000000	0.000447481	0.000000000	
0.273004523	0.000000000	0.000000000	0.000000000	0.000382928	0.000000000	
0.276429661	0.000000000	0.000000000	0.000000000	0.000303584	0.000000000	
0.279854799	0.000000000	0.000000000	0.000000000	0.000216632	0.000000000	
0.283279937	0.000000000	0.000000000	0.000000000	0.000136335	0.000000000	
0.286705075	0.000000000	0.000000000	0.000000000	0.000073647	0.000000000	
0.290130213	0.000000000	0.000000000	0.000000000	0.000033125	0.000000000	
0.293555350	0.000000000	0.000000000	0.000000000	0.000012089	0.000000000	
0.296980488	0.000000000	0.000000000	0.000000000	0.000003516	0.000000000	
0.300405626	0.000000000	0.000000000	0.000000000	0.000000805	0.000000000	
0.303830764	0.000000000	0.000000000	0.000000000	0.000000144	0.000000000	
0.307255902	0.000000000	0.000000000	0.000000000	0.000000020	0.000000000	
0.310681040	0.000000000	0.000000000	0.000000000	0.000000002	0.000000000	
0.314106177	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.317531315	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.320956453	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.324381591	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.327806729	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.331231867	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.334657004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.338082142	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.341507280	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.344932418	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.348357556	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.351782694	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.355207831	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.358632969	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.362058107	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.365483245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.368908383	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.372333521	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.375758658	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.379183796	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.382608934	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.386034072	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.389459210	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.392884348	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.396309485	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.399734623	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.403159761	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.406584899	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.410010037	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.413435175	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.416860313	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.420285450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.423710588	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.427135726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.430560864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.433986002	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.437411140	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.440836277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.444261415	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.447686553	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.451111691	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.454536829	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.457961967	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.461387104	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.464812242	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.468237380	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.471662518	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.475087656	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.478512794	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.481937931	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.485363069	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.488788207	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.492213345	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.495638483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.499063621	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.502488758	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.505913896	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.509339034	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.512764172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.516189310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.519614448	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.523039586	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.526464723	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.529889861	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.533314999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.536740137	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.540165275	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.543590413	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.547015550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.550440688	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.553865826	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.557290964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.560716102	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.564141240	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.567566377	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.570991515	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.574416653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.577841791	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.581266929	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.584692067	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.588117204	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.591542342	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.594967480	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.598392618	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.601817756	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.605242894	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.608668031	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.612093169	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.615518307	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.618943445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.622368583	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.625793721	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.629218859	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.632643996	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.636069134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.639494272	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.642919410	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.646344548	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.649769686	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.653194823	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.656619961	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.660045099	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.663470237	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.666895375	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.670320513	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.673745650	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.677170788	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.680595926	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.684021064	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.687446202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.690871340	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.694296477	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.697721615	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.701146753	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.704571891	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.707997029	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.711422167	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.714847304	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.718272442	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.721697580	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.725122718	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.728547856	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.731972994	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.735398132	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.738823269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.742248407	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.745673545	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.749098683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.752523821	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.755948959	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.759374096	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.762799234	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.766224372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.769649510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.773074648	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.776499786	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.779924923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.783350061	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.786775199	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.790200337	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.793625475	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.797050613	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.800475750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.803900888	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.807326026	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.810751164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.814176302	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.817601440	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.821026577	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.824451715	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.827876853	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.831301991	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.834727129	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.838152267	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.841577405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.845002542	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.848427680	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.851852818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.855277956	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.858703094	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.862128232	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.865553369	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.868978507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.872403645	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.875828783	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.879253921	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.882679059	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.886104196	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.889529334	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.892954472	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.896379610	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.899804748	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.903229886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.906655023	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.910080161	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.913505299	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.916930437	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.920355575	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.923780713	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.927205850	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.930630988	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.934056126	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.937481264	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.940906402	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.944331540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.947756678	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.951181815	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.954606953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.958032091	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.961457229	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.964882367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.968307505	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.971732642	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.975157780	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.978582918	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.982008056	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.985433194	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.988858332	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.992283469	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.995708607	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.999133745	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.002558883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.005984021	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.009409159	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.012834296	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.016259434	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.019684572	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.023109710	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.026534848	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.029959986	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.033385123	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.036810261	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.040235399	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.043660537	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.047085675	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.050510813	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.053935950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.057361088	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.060786226	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.064211364	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.067636502	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.071061640	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.074486778	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.077911915	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.081337053	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.084762191	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.088187329	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.091612467	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.095037605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.098462742	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.101887880	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.105313018	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.108738156	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.112163294	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.115588432	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.119013569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.122438707	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.125863845	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.129288983	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.132714121	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.136139259	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.139564396	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.142989534	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.146414672	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.149839810	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.153264948	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.156690086	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.160115223	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.163540361	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.166965499	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.170390637	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.173815775	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.177240913	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.180666051	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.184091188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.187516326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.190941464	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.194366602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.197791740	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.201216878	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.204642015	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.208067153	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.211492291	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.214917429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.218342567	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.221767705	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.225192842	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.228617980	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.232043118	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.235468256	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.238893394	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.242318532	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.245743669	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.249168807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.252593945	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.256019083	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.259444221	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.262869359	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.266294496	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.269719634	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.273144772	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.276569910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.279995048	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.283420186	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.286845324	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.290270461	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.293695599	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.297120737	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.300545875	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.303971013	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.307396151	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.310821288	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.314246426	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.317671564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.321096702	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.324521840	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.327946978	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.331372115	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.334797253	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.338222391	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.341647529	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.345072667	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.348497805	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.351922942	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.355348080	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.358773218	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.362198356	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.365623494	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.369048632	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.372473769	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.375898907	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.379324045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.382749183	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.386174321	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.389599459	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.393024597	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.396449734	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.399874872	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.403300010	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.406725148	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.410150286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.413575424	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.417000561	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.420425699	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.423850837	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.427275975	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.430701113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.434126251	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.437551388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.440976526	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.444401664	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.447826802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.451251940	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.454677078	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.458102215	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.461527353	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.464952491	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.468377629	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.471802767	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.475227905	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.478653042	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.482078180	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.485503318	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.488928456	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.492353594	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.495778732	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.499203870	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
1.502629007	0.000000000	0.000000000	0.000000000	0.000000000	0.000000005	
1.506054145	0.000000000	0.000000000	0.000000000	0.000000000	0.000000016	
1.509479283	0.000000000	0.000000000	0.000000000	0.000000000	0.000000043	
1.512904421	0.000000000	0.000000000	0.000000000	0.000000000	0.000000109	
1.516329559	0.000000000	0.000000000	0.000000000	0.000000000	0.000000258	
1.519754697	0.000000000	0.000000000	0.000000000	0.000000000	0.000000569	
1.523179834	0.000000000	0.000000000	0.000000000	0.000000000	0.000001173	
1.526604972	0.000000000	0.000000000	0.000000000	0.000000000	0.000002255	
1.530030110	0.000000000	0.000000000	0.000000000	0.000000000	0.000004045	
1.533455248	0.000000000	0.000000000	0.000000000	0.000000000	0.000006777	
1.536880386	0.000000000	0.000000000	0.000000000	0.000000000	0.000010621	
1.540305524	0.000000000	0.000000000	0.000000000	0.000000000	0.000015608	
1.543730661	0.000000000	0.000000000	0.000000000	0.000000000	0.000021601	
1.547155799	0.000000000	0.000000000	0.000000000	0.000000000	0.000028336	
1.550580937	0.000000000	0.000000000	0.000000000	0.000000000	0.000035598	
1.554006075	0.000000000	0.000000000	0.000000000	0.000000000	0.000043454	
1.557431213	0.000000000	0.000000000	0.000000000	0.000000000	0.000052482	
1.560856351	0.000000000	0.000000000	0.000000000	0.000000000	0.000063851	
1.564281488	0.000000000	0.000000000	0.000000000	0.000000000	0.000079165	
1.567706626	0.000000000	0.000000000	0.000000000	0.000000000	0.000100082	
1.571131764	0.000000000	0.000000000	0.000000000	0.000000000	0.000127807	
1.574556902	0.000000000	0.000000000	0.000000000	0.000000000	0.000162676	
1.577982040	0.000000000	0.000000000	0.000000000	0.000000000	0.000204006	
1.581407178	0.000000000	0.000000000	0.000000000	0.000000000	0.000250325	
1.584832315	0.000000000	0.000000000	0.000000000	0.000000000	0.000299970	
1.588257453	0.000000000	0.000000000	0.000000000	0.000000000	0.000351889	
1.591682591	0.000000000	0.000000000	0.000000000	0.000000000	0.000406402	
1.595107729	0.000000000	0.000000000	0.000000000	0.000000000	0.000465646	
1.598532867	0.000000000	0.000000000	0.000000000	0.000000000	0.000533488	
1.601958005	0.000000000	0.000000000	0.000000000	0.000000000	0.000614856	
1.605383142	0.000000000	0.000000000	0.000000000	0.000000000	0.000714633	
1.608808280	0.000000000	0.000000000	0.000000000	0.000000000	0.000836421	
1.612233418	0.000000000	0.000000000	0.000000000	0.000000000	0.000981545	
1.615658556	0.000000000	0.000000000	0.000000000	0.000000000	0.001148608	
1.619083694	0.000000000	0.000000000	0.000000000	0.000000000	0.001333773	
1.622508832	0.000000000	0.000000000	0.000000000	0.000000000	0.001531702	
1.625933970	0.000000000	0.000000000	0.000000000	0.000000000	0.001736926	
1.629359107	0.000000000	0.000000000	0.000000000	0.000000000	0.001945258	
1.632784245	0.000000000	0.000000000	0.000000000	0.000000000	0.002154838	
1.636209383	0.000000000	0.000000000	0.000000000	0.000000000	0.002366516	
1.639634521	0.000000000	0.000000000	0.000000000	0.000000000	0.002583518	
1.643059659	0.000000000	0.000000000	0.000000000	0.000000000	0.002810620	
1.646484797	0.000000000	0.000000000	0.000000000	0.000000000	0.003053248	
1.649909934	0.000000000	0.000000000	0.000000000	0.000000000	0.003316865	
1.653335072	0.000000000	0.000000000	0.000000000	0.000000000	0.003606771	
1.656760210	0.000000000	0.000000000	0.000000000	0.000000000	0.003928092	
1.660185348	0.000000000	0.000000000	0.000000000	0.000000000	0.004285535	
1.663610486	0.000000000	0.000000000	0.000000000	0.000000000	0.004682511	
1.667035624	0.000000000	0.000000000	0.000000000	0.000000000	0.005119667	
1.670460761	0.000000000	0.000000000	0.000000000	0.000000000	0.005593340	
1.673885899	0.000000000	0.000000000	0.000000000	0.000000000	0.006094834	
1.677311037	0.000000000	0.000000000	0.000000000	0.000000000	0.006611299	
1.680736175	0.000000000	0.000000000	0.000000000	0.000000000	0.007128384	
1.684161313	0.000000000	0.000000000	0.000000000	0.000000000	0.007633980	
1.687586451	0.000000000	0.000000000	0.000000000	0.000000000	0.008121837	
1.691011588	0.000000000	0.000000000	0.000000000	0.000000000	0.008593850	
1.694436726	0.000000000	0.000000000	0.000000000	0.000000000	0.009060310	
1.697861864	0.000000000	0.000000000	0.000000000	0.000000000	0.009538158	
1.701287002	0.000000000	0.000000000	0.000000000	0.000000000	0.010047700	
1.704712140	0.000000000	0.000000000	0.000000000	0.000000000	0.010608453	
1.708137278	0.000000000	0.000000000	0.000000000	0.000000000	0.011234820	
1.711562415	0.000000000	0.000000000	0.000000000	0.000000000	0.011932340	
1.714987553	0.000000000	0.000000000	0.000000000	0.000000000	0.012695313	
1.718412691	0.000000000	0.000000000	0.000000000	0.000000000	0.013506526	
1.721837829	0.000000000	0.000000000	0.000000000	0.000000000	0.014339461	
1.725262967	0.000000000	0.000000000	0.000000000	0.000000000	0.015162693	
1.728688105	0.000000000	0.000000000	0.000000000	0.000000000	0.015945514	
1.732113243	0.000000000	0.000000000	0.000000000	0.000000000	0.016663309	
1.735538380	0.000000000	0.000000000	0.000000000	0.000000000	0.017301143	
1.738963518	0.000000000	0.000000000	0.000000000	0.000000000	0.017854622	
1.742388656	0.000000000	0.000000000	0.000000000	0.000000000	0.018328075	
1.745813794	0.000000000	0.000000000	0.000000000	0.000000000	0.018731145	
1.749238932	0.000000000	0.000000000	0.000000000	0.000000000	0.019075445	
1.752664070	0.000000000	0.000000000	0.000000000	0.000000000	0.019372526	
1.756089207	0.000000000	0.000000000	0.000000000	0.000000000	0.019633403	
1.759514345	0.000000000	0.000000000	0.000000000	0.000000000	0.019868756	
1.762939483	0.000000000	0.000000000	0.000000000	0.000000000	0.020088546	
1.766364621	0.000000000	0.000000000	0.000000000	0.000000000	0.020300323	
1.769789759	0.000000000	0.000000000	0.000000000	0.000000000	0.020506540	
1.773214897	0.000000000	0.000000000	0.000000000	0.000000000	0.020702010	
1.776640034	0.000000000	0.000000000	0.000000000	0.000000000	0.020872748	
1.780065172	0.000000000	0.000000000	0.000000000	0.000000000	0.020996954	
1.783490310	0.000000000	0.000000000	0.000000000	0.000000000	0.021048256	
1.786915448	0.000000000	0.000000000	0.000000000	0.000000000	0.021000764	
1.790340586	0.000000000	0.000000000	0.000000000	0.000000000	0.020835046	
1.793765724	0.000000000	0.000000000	0.000000000	0.000000000	0.020543689	
1.797190861	0.000000000	0.000000000	0.000000000	0.000000000	0.020134740	
1.800615999	0.000000000	0.000000000	0.000000000	0.000000000	0.019631531	
1.804041137	0.000000000	0.000000000	0.000000000	0.000000000	0.019068334	
1.807466275	0.000000000	0.000000000	0.000000000	0.000000000	0.018482797	
1.810891413	0.000000000	0.000000000	0.000000000	0.000000000	0.017907516	
1.814316551	0.000000000	0.000000000	0.000000000	0.000000000	0.017363474	
1.817741688	0.000000000	0.000000000	0.000000000	0.000000000	0.016857361	
1.821166826	0.000000000	0.000000000	0.000000000	0.000000000	0.016383167	
1.824591964	0.000000000	0.000000000	0.000000000	0.000000000	0.015926805	
1.828017102	0.000000000	0.000000000	0.000000000	0.000000000	0.015471516	
1.831442240	0.000000000	0.000000000	0.000000000	0.000000000	0.015001883	
1.834867378	0.000000000	0.000000000	0.000000000	0.000000000	0.014505349	
1.838292516	0.000000000	0.000000000	0.000000000	0.000000000	0.013971600	
1.841717653	0.000000000	0.000000000	0.000000000	0.000000000	0.013391429	
1.845142791	0.000000000	0.000000000	0.000000000	0.000000000	0.012756822	
1.848567929	0.000000000	0.000000000	0.000000000	0.000000000	0.012063161	
1.851993067	0.000000000	0.000000000	0.000000000	0.000000000	0.011312805	
1.855418205	0.000000000	0.000000000	0.000000000	0.000000000	0.010518119	
1.858843343	0.000000000	0.000000000	0.000000000	0.000000000	0.009701839	
1.862268480	0.000000000	0.000000000	0.000000000	0.000000000	0.008893805	
1.865693618	0.000000000	0.000000000	0.000000000	0.000000000	0.008124829	
1.869118756	0.000000000	0.000000000	0.000000000	0.000000000	0.007419902	
1.872543894	0.000000000	0.000000000	0.000000000	0.000000000	0.006793253	
1.875969032	0.000000000	0.000000000	0.000000000	0.000000000	0.006246870	
1.879394170	0.000000000	0.000000000	0.000000000	0.000000000	0.005772534	
1.882819307	0.000000000	0.000000000	0.000000000	0.000000000	0.005356034	
1.886244445	0.000000000	0.000000000	0.000000000	0.000000000	0.004981659	
1.889669583	0.000000000	0.000000000	0.000000000	0.000000000	0.004635497	
1.893094721	0.000000000	0.000000000	0.000000000	0.000000000	0.004307052	
1.896519859	0.000000000	0.000000000	0.000000000	0.000000000	0.003989545	
1.899944997	0.000000000	0.000000000	0.000000000	0.000000000	0.003679633	
1.903370134	0.000000000	0.000000000	0.000000000	0.000000000	0.003376964	
1.906795272	0.000000000	0.000000000	0.000000000	0.000000000	0.003083526	
1.910220410	0.000000000	0.000000000	0.000000000	0.000000000	0.002802565	
1.913645548	0.000000000	0.000000000	0.000000000	0.000000000	0.002537093	
1.917070686	0.000000000	0.000000000	0.000000000	0.000000000	0.002288486	
1.920495824	0.000000000	0.000000000	0.000000000	0.000000000	0.002055891	
1.923920961	0.000000000	0.000000000	0.000000000	0.000000000	0.001836833	
1.927346099	0.000000000	0.000000000	0.000000000	0.000000000	0.001628753	
1.930771237	0.000000000	0.000000000	0.000000000	0.000000000	0.001430648	
1.934196375	0.000000000	0.000000000	0.000000000	0.000000000	0.001243892	
1.937621513	0.000000000	0.000000000	0.000000000	0.000000000	0.001071817	
1.941046651	0.000000000	0.000000000	0.000000000	0.000000000	0.000918302	
1.944471789	0.000000000	0.000000000	0.000000000	0.000000000	0.000786122	
1.947896926	0.000000000	0.000000000	0.000000000	0.000000000	0.000675826	
1.951322064	0.000000000	0.000000000	0.000000000	0.000000000	0.000585544	
1.954747202	0.000000000	0.000000000	0.000000000	0.000000000	0.000511664	
1.958172340	0.000000000	0.000000000	0.000000000	0.000000000	0.000449936	
1.961597478	0.000000000	0.000000000	0.000000000	0.000000000	0.000396547	
1.965022616	0.000000000	0.000000000	0.000000000	0.000000000	0.000348773	
1.968447753	0.000000000	0.000000000	0.000000000	0.000000000	0.000305114	
1.971872891	0.000000000	0.000000000	0.000000000	0.000000000	0.000265011	
1.975298029	0.000000000	0.000000000	0.000000000	0.000000000	0.000228370	
1.978723167	0.000000000	0.000000000	0.000000000	0.000000000	0.000195143	
1.982148305	0.000000000	0.000000000	0.000000000	0.000000000	0.000165111	
1.985573443	0.000000000	0.000000000	0.000000000	0.000000000	0.000137906	
1.988998580	0.000000000	0.000000000	0.000000000	0.000000000	0.000113161	
1.992423718	0.000000000	0.000000000	0.000000000	0.000000000	0.000090679	
1.995848856	0.000000000	0.000000000	0.000000000	0.000000000	0.000070497	
1.999273994	0.000000000	0.000000000	0.000000000	0.000000000	0.000052836	
2.002699132	0.000000000	0.000000000	0.000000000	0.000000000	0.000037957	
2.006124270	0.000000000	0.000000000	0.000000000	0.000000000	0.000026007	
2.009549407	0.000000000	0.000000000	0.000000000	0.000000000	0.000016925	
2.012974545	0.000000000	0.000000000	0.000000000	0.000000000	0.000010425	
2.016399683	0.000000000	0.000000000	0.000000000	0.000000000	0.000006061	
2.019824821	0.000000000	0.000000000	0.000000000	0.000000000	0.000003318	
2.023249959	0.000000000	0.000000000	0.000000000	0.000000000	0.000001707	
2.026675097	0.000000000	0.000000000	0.000000000	0.000000000	0.000000824	
2.030100234	0.000000000	0.000000000	0.000000000	0.000000000	0.000000373	
2.033525372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000158	
2.036950510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000063	
2.040375648	0.000000000	0.000000000	0.000000000	0.000000000	0.000000023	
2.043800786	0.000000000	0.000000000	0.000000000	0.000000000	0.000000008	
2.047225924	0.000000000	0.000000000	0.000000000	0.000000000	0.000000003	
2.050651062	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	

==> tikz/kde/5db/kde_c42.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-1.374248588	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-1.370763668	0.000000000	0.000000000	0.000000000	0.000000000	0.000000008	
-1.367278748	0.000000000	0.000000000	0.000000000	0.000000000	0.000000074	
-1.363793828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000539	
-1.360308908	0.000000000	0.000000000	0.000000000	0.000000000	0.000003274	
-1.356823988	0.000000000	0.000000000	0.000000000	0.000000000	0.000016551	
-1.353339068	0.000000000	0.000000000	0.000000000	0.000000000	0.000069848	
-1.349854148	0.000000000	0.000000000	0.000000000	0.000000000	0.000246788	
-1.346369228	0.000000000	0.000000000	0.000000000	0.000000000	0.000732827	
-1.342884308	0.000000000	0.000000000	0.000000000	0.000000000	0.001838604	
-1.339399388	0.000000000	0.000000000	0.000000000	0.000000000	0.003925902	
-1.335914468	0.000000000	0.000000000	0.000000000	0.000000000	0.007205434	
-1.332429548	0.000000000	0.000000000	0.000000000	0.000000000	0.011518549	
-1.328944628	0.000000000	0.000000000	0.000000000	0.000000000	0.016311558	
-1.325459708	0.000000000	0.000000000	0.000000000	0.000000000	0.020876894	
-1.321974788	0.000000000	0.000000000	0.000000000	0.000000000	0.024671198	
-1.318489868	0.000000000	0.000000000	0.000000000	0.000000000	0.027461318	
-1.315004948	0.000000000	0.000000000	0.000000000	0.000000000	0.029269263	
-1.311520028	0.000000000	0.000000000	0.000000000	0.000000000	0.030268639	
-1.308035108	0.000000000	0.000000000	0.000000000	0.000000000	0.030716606	
-1.304550188	0.000000000	0.000000000	0.000000000	0.000000000	0.030874832	
-1.301065268	0.000000000	0.000000000	0.000000000	0.000000000	0.030907976	
-1.297580348	0.000000000	0.000000000	0.000000000	0.000000000	0.030852860	
-1.294095428	0.000000000	0.000000000	0.000000000	0.000000000	0.030707199	
-1.290610508	0.000000000	0.000000000	0.000000000	0.000000000	0.030537171	
-1.287125588	0.000000000	0.000000000	0.000000000	0.000000000	0.030478627	
-1.283640668	0.000000000	0.000000000	0.000000000	0.000000000	0.030639006	
-1.280155748	0.000000000	0.000000000	0.000000000	0.000000000	0.031004790	
-1.276670828	0.000000000	0.000000000	0.000000000	0.000000000	0.031430534	
-1.273185908	0.000000000	0.000000000	0.000000000	0.000000000	0.031712746	
-1.269700988	0.000000000	0.000000000	0.000000000	0.000000000	0.031695834	
-1.266216068	0.000000000	0.000000000	0.000000000	0.000000000	0.031329149	
-1.262731148	0.000000000	0.000000000	0.000000000	0.000000000	0.030634212	
-1.259246228	0.000000000	0.000000000	0.000000000	0.000000000	0.029636230	
-1.255761309	0.000000000	0.000000000	0.000000000	0.000000000	0.028348494	
-1.252276389	0.000000000	0.000000000	0.000000000	0.000000000	0.026820615	
-1.248791469	0.000000000	0.000000000	0.000000000	0.000000000	0.025180525	
-1.245306549	0.000000000	0.000000000	0.000000000	0.000000000	0.023615373	
-1.241821629	0.000000000	0.000000000	0.000000000	0.000000000	0.022297804	
-1.238336709	0.000000000	0.000000000	0.000000000	0.000000000	0.021294257	
-1.234851789	0.000000000	0.000000000	0.000000000	0.000000000	0.020509566	
-1.231366869	0.000000000	0.000000000	0.000000000	0.000000000	0.019731502	
-1.227881949	0.000000000	0.000000000	0.000000000	0.000000000	0.018771306	
-1.224397029	0.000000000	0.000000000	0.000000000	0.000000000	0.017582802	
-1.220912109	0.000000000	0.000000000	0.000000000	0.000000000	0.016246037	
-1.217427189	0.000000000	0.000000000	0.000000000	0.000000000	0.014852914	
-1.213942269	0.000000000	0.000000000	0.000000000	0.000000000	0.013435051	
-1.210457349	0.000000000	0.000000000	0.000000000	0.000000000	0.011993560	
-1.206972429	0.000000000	0.000000000	0.000000000	0.000000000	0.010556749	
-1.203487509	0.000000000	0.000000000	0.000000000	0.000000000	0.009185443	
-1.200002589	0.000000000	0.000000000	0.000000000	0.000000000	0.007939377	
-1.196517669	0.000000000	0.000000000	0.000000000	0.000000000	0.006860095	
-1.193032749	0.000000000	0.000000000	0.000000000	0.000000000	0.005975788	
-1.189547829	0.000000000	0.000000000	0.000000000	0.000000000	0.005292563	
-1.186062909	0.000000000	0.000000000	0.000000000	0.000000000	0.004771116	
-1.182577989	0.000000000	0.000000000	0.000000000	0.000000000	0.004331123	
-1.179093069	0.000000000	0.000000000	0.000000000	0.000000000	0.003898081	
-1.175608149	0.000000000	0.000000000	0.000000000	0.000000000	0.003447553	
-1.172123229	0.000000000	0.000000000	0.000000000	0.000000000	0.003001585	
-1.168638309	0.000000000	0.000000000	0.000000000	0.000000000	0.002590831	
-1.165153389	0.000000000	0.000000000	0.000000000	0.000000000	0.002229035	
-1.161668469	0.000000000	0.000000000	0.000000000	0.000000000	0.001917029	
-1.158183549	0.000000000	0.000000000	0.000000000	0.000000000	0.001654143	
-1.154698629	0.000000000	0.000000000	0.000000000	0.000000000	0.001438014	
-1.151213709	0.000000000	0.000000000	0.000000000	0.000000000	0.001260159	
-1.147728789	0.000000000	0.000000000	0.000000000	0.000000000	0.001109011	
-1.144243869	0.000000000	0.000000000	0.000000000	0.000000000	0.000975068	
-1.140758949	0.000000000	0.000000000	0.000000000	0.000000000	0.000849366	
-1.137274029	0.000000000	0.000000000	0.000000000	0.000000000	0.000721172	
-1.133789109	0.000000000	0.000000000	0.000000000	0.000000000	0.000583673	
-1.130304189	0.000000000	0.000000000	0.000000000	0.000000000	0.000441361	
-1.126819269	0.000000000	0.000000000	0.000000000	0.000000000	0.000307840	
-1.123334349	0.000000000	0.000000000	0.000000000	0.000000000	0.000196352	
-1.119849429	0.000000000	0.000000000	0.000000000	0.000000000	0.000113344	
-1.116364509	0.000000000	0.000000000	0.000000000	0.000000000	0.000058317	
-1.112879589	0.000000000	0.000000000	0.000000000	0.000000000	0.000026262	
-1.109394669	0.000000000	0.000000000	0.000000000	0.000000000	0.000010175	
-1.105909749	0.000000000	0.000000000	0.000000000	0.000000000	0.000003345	
-1.102424829	0.000000000	0.000000000	0.000000000	0.000000000	0.000000924	
-1.098939909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000213	
-1.095454989	0.000000000	0.000000000	0.000000000	0.000000000	0.000000041	
-1.091970069	0.000000000	0.000000000	0.000000000	0.000000000	0.000000006	
-1.088485149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-1.085000229	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.081515309	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.078030389	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.074545469	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.071060549	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.067575629	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.064090709	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.060605789	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.057120869	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.053635949	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.050151029	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.046666109	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.043181189	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.039696269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.036211349	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.032726429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.029241509	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.025756589	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.022271669	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.018786749	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.015301829	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.011816909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.008331989	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.004847069	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.001362149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.997877229	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.994392309	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.990907389	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.987422469	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.983937549	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.980452629	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.976967709	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.973482789	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.969997869	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.966512949	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.963028029	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.959543109	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.956058190	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.952573270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.949088350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.945603430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.942118510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.938633590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.935148670	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.931663750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.928178830	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.924693910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.921208990	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.917724070	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.914239150	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.910754230	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.907269310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.903784390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.900299470	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.896814550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.893329630	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.889844710	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.886359790	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.882874870	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.879389950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.875905030	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.872420110	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.868935190	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.865450270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.861965350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.858480430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.854995510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.851510590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.848025670	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.844540750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.841055830	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.837570910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.834085990	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.830601070	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.827116150	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.823631230	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.820146310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.816661390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.813176470	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.809691550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.806206630	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.802721710	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.799236790	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.795751870	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.792266950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.788782030	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.785297110	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.781812190	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.778327270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.774842350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.771357430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.767872510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.764387590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.760902670	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.757417750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.753932830	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.750447910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.746962990	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.743478070	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.739993150	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.736508230	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.733023310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.729538390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.726053470	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.722568550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.719083630	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.715598710	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.712113790	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.708628870	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.705143950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.701659030	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.698174110	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.694689190	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.691204270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.687719350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.684234430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.680749510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.677264590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.673779670	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.670294750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.666809830	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.663324910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.659839990	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.656355071	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.652870151	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.649385231	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.645900311	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.642415391	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.638930471	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.635445551	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.631960631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.628475711	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.624990791	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.621505871	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.618020951	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.614536031	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.611051111	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.607566191	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.604081271	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.600596351	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.597111431	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.593626511	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.590141591	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.586656671	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.583171751	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.579686831	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.576201911	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.572716991	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.569232071	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.565747151	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.562262231	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.558777311	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.555292391	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.551807471	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.548322551	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.544837631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.541352711	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.537867791	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.534382871	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.530897951	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.527413031	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.523928111	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.520443191	0.000000000	0.000000000	0.000000000	0.000000005	0.000000000	
-0.516958271	0.000000000	0.000000000	0.000000000	0.000000078	0.000000000	
-0.513473351	0.000000000	0.000000000	0.000000000	0.000000768	0.000000000	
-0.509988431	0.000000000	0.000000000	0.000000000	0.000005036	0.000000000	
-0.506503511	0.000000000	0.000000000	0.000000000	0.000022151	0.000000000	
-0.503018591	0.000000000	0.000000000	0.000000000	0.000066780	0.000000000	
-0.499533671	0.000000000	0.000000000	0.000000000	0.000141906	0.000000000	
-0.496048751	0.000000000	0.000000000	0.000000000	0.000220389	0.000000000	
-0.492563831	0.000000000	0.000000000	0.000000000	0.000265667	0.000000000	
-0.489078911	0.000000000	0.000000000	0.000000000	0.000281681	0.000000000	
-0.485593991	0.000000000	0.000000000	0.000000000	0.000316243	0.000000000	
-0.482109071	0.000000000	0.000000000	0.000000000	0.000409225	0.000000000	
-0.478624151	0.000000000	0.000000000	0.000000000	0.000586392	0.000000000	
-0.475139231	0.000000000	0.000000000	0.000000000	0.000896794	0.000000000	
-0.471654311	0.000000000	0.000000000	0.000000000	0.001373977	0.000000000	
-0.468169391	0.000000000	0.000000000	0.000000000	0.001992711	0.000000000	
-0.464684471	0.000000000	0.000000000	0.000000000	0.002773020	0.000000000	
-0.461199551	0.000000000	0.000000000	0.000000000	0.003891815	0.000000000	
-0.457714631	0.000000000	0.000000000	0.000000000	0.005563769	0.000000000	
-0.454229711	0.000000000	0.000000000	0.000000000	0.007779695	0.000000000	
-0.450744791	0.000000000	0.000000000	0.000000000	0.010254360	0.000000000	
-0.447259871	0.000000000	0.000000000	0.000000000	0.012729536	0.000000000	
-0.443774951	0.000000000	0.000000000	0.000000000	0.015300269	0.000000000	
-0.440290031	0.000000000	0.000000000	0.000000000	0.018342865	0.000000000	
-0.436805111	0.000000000	0.000000000	0.000000000	0.021931321	0.000000000	
-0.433320191	0.000000000	0.000000000	0.000000000	0.025422509	0.000000000	
-0.429835271	0.000000000	0.000000000	0.000000000	0.028229225	0.000000000	
-0.426350351	0.000000000	0.000000000	0.000000000	0.030797889	0.000000000	
-0.422865431	0.000000000	0.000000000	0.000000000	0.033934851	0.000000000	
-0.419380511	0.000000000	0.000000000	0.000000000	0.037655585	0.000000000	
-0.415895591	0.000000000	0.000000000	0.000000000	0.041526287	0.000000000	
-0.412410671	0.000000000	0.000000000	0.000000007	0.045397386	0.000000000	
-0.408925751	0.000000000	0.000000000	0.000000112	0.049178577	0.000000000	
-0.405440831	0.000000000	0.000000000	0.000001124	0.052346541	0.000000000	
-0.401955911	0.000000000	0.000000000	0.000006960	0.054122784	0.000000000	
-0.398470991	0.000000000	0.000000000	0.000026989	0.054110114	0.000000000	
-0.394986071	0.000000000	0.000000000	0.000067774	0.052561185	0.000000000	
-0.391501151	0.000000000	0.000000000	0.000120431	0.049998096	0.000000000	
-0.388016231	0.000000000	0.000000000	0.000179363	0.046725500	0.000000000	
-0.384531311	0.000000000	0.000000000	0.000260693	0.042817594	0.000000000	
-0.381046391	0.000000000	0.000000000	0.000375595	0.038323286	0.000000000	
-0.377561471	0.000000000	0.000000000	0.000538025	0.033672363	0.000000000	
-0.374076551	0.000000000	0.000000000	0.000797212	0.029717097	0.000000000	
-0.370591631	0.000000000	0.000000000	0.001211513	0.026716228	0.000000000	
-0.367106711	0.000000000	0.000000000	0.001803330	0.024058350	0.000000000	
-0.363621791	0.000000000	0.000000000	0.002542842	0.021230133	0.000000000	
-0.360136871	0.000000000	0.000000000	0.003410901	0.018147347	0.000000000	
-0.356651951	0.000000000	0.000000000	0.004511765	0.014898542	0.000000000	
-0.353167032	0.000000000	0.000000000	0.006046940	0.011720195	0.000000000	
-0.349682112	0.000000000	0.000000000	0.008091648	0.008904241	0.000000000	
-0.346197192	0.000000000	0.000000000	0.010531960	0.006579354	0.000000000	
-0.342712272	0.000000000	0.000000000	0.013427196	0.004738952	0.000000000	
-0.339227352	0.000000000	0.000000000	0.017012629	0.003389442	0.000000000	
-0.335742432	0.000000000	0.000000000	0.021196265	0.002487215	0.000000000	
-0.332257512	0.000000000	0.000000000	0.025494440	0.001867061	0.000000000	
-0.328772592	0.000000000	0.000000000	0.029609110	0.001363816	0.000000000	
-0.325287672	0.000000000	0.000000000	0.033861827	0.000917066	0.000000000	
-0.321802752	0.000000000	0.000000000	0.038398068	0.000545962	0.000000000	
-0.318317832	0.000000000	0.000000000	0.042591546	0.000284689	0.000000000	
-0.314832912	0.000000000	0.000000000	0.045935278	0.000142769	0.000000000	
-0.311347992	0.000000000	0.000000000	0.048688467	0.000095963	0.000000000	
-0.307863072	0.000000000	0.000000000	0.051304161	0.000090330	0.000000000	
-0.304378152	0.000000000	0.000000000	0.053697295	0.000075020	0.000000000	
-0.300893232	0.000000000	0.000000000	0.055245405	0.000043132	0.000000000	
-0.297408312	0.000000000	0.000000000	0.055320745	0.000016228	0.000000000	
-0.293923392	0.000000000	0.000000000	0.054005412	0.000003953	0.000000000	
-0.290438472	0.000000000	0.000000000	0.051777170	0.000000622	0.000000000	
-0.286953552	0.000000000	0.000000000	0.048490892	0.000000063	0.000000000	
-0.283468632	0.000000000	0.000000000	0.043838833	0.000000004	0.000000000	
-0.279983712	0.000000000	0.000000000	0.038365407	0.000000000	0.000000000	
-0.276498792	0.000000000	0.000000000	0.033221125	0.000000000	0.000000000	
-0.273013872	0.000000000	0.000000000	0.029107266	0.000000000	0.000000000	
-0.269528952	0.000000000	0.000000000	0.025726445	0.000000000	0.000000000	
-0.266044032	0.000000000	0.000000000	0.022292969	0.000000000	0.000000000	
-0.262559112	0.000000000	0.000000000	0.018530593	0.000000000	0.000000000	
-0.259074192	0.000000000	0.000000000	0.014910319	0.000000000	0.000000000	
-0.255589272	0.000000000	0.000000000	0.011921111	0.000000000	0.000000000	
-0.252104352	0.000000000	0.000000000	0.009602197	0.000000000	0.000000000	
-0.248619432	0.000000000	0.000000000	0.007674518	0.000000000	0.000000000	
-0.245134512	0.000000000	0.000000000	0.005901159	0.000000000	0.000000000	
-0.241649592	0.000000000	0.000000000	0.004237534	0.000000000	0.000000000	
-0.238164672	0.000000000	0.000000000	0.002753795	0.000000000	0.000000000	
-0.234679752	0.000000000	0.000000000	0.001638463	0.000000000	0.000000000	
-0.231194832	0.000000000	0.000000000	0.001010437	0.000000000	0.000000000	
-0.227709912	0.000000000	0.000000000	0.000728785	0.000000000	0.000000000	
-0.224224992	0.000000000	0.000000000	0.000563977	0.000000000	0.000000000	
-0.220740072	0.000000000	0.000000000	0.000424436	0.000000000	0.000000000	
-0.217255152	0.000000000	0.000000000	0.000342035	0.000000000	0.000000000	
-0.213770232	0.000000000	0.000000000	0.000291779	0.000000000	0.000000000	
-0.210285312	0.000000000	0.000000000	0.000203157	0.000000000	0.000000000	
-0.206800392	0.000000000	0.000000000	0.000096546	0.000000000	0.000000000	
-0.203315472	0.000000000	0.000000000	0.000029539	0.000000000	0.000000000	
-0.199830552	0.000000000	0.000000000	0.000005729	0.000000000	0.000000000	
-0.196345632	0.000000000	0.000000000	0.000000701	0.000000000	0.000000000	
-0.192860712	0.000000000	0.000000000	0.000000054	0.000000000	0.000000000	
-0.189375792	0.000000000	0.000000000	0.000000003	0.000000000	0.000000000	
-0.185890872	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.182405952	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.178921032	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.175436112	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.171951192	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.168466272	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.164981352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.161496432	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.158011512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.154526592	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.151041672	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.147556752	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.144071832	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.140586912	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.137101992	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.133617072	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.130132152	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.126647232	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.123162312	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.119677392	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.116192472	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.112707552	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.109222632	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.105737712	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.102252792	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.098767872	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.095282952	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.091798032	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.088313112	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.084828192	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.081343272	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.077858352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.074373432	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.070888512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.067403592	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.063918672	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.060433752	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.056948832	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.053463913	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.049978993	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.046494073	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.043009153	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.039524233	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.036039313	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.032554393	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.029069473	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.025584553	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.022099633	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.018614713	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.015129793	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.011644873	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.008159953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.004675033	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.001190113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.002294807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.005779727	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.009264647	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.012749567	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.016234487	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.019719407	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.023204327	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.026689247	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.030174167	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.033659087	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.037144007	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.040628927	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.044113847	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.047598767	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.051083687	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.054568607	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.058053527	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.061538447	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.065023367	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.068508287	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.071993207	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.075478127	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.078963047	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.082447967	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.085932887	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.089417807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.092902727	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.096387647	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.099872567	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.103357487	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.106842407	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.110327327	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.113812247	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.117297167	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.120782087	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.124267007	0.000000000	0.000000001	0.000000000	0.000000000	0.000000000	
0.127751927	0.000000000	0.000000039	0.000000000	0.000000000	0.000000000	
0.131236847	0.000000000	0.000001220	0.000000000	0.000000000	0.000000000	
0.134721767	0.000000000	0.000017491	0.000000000	0.000000000	0.000000000	
0.138206687	0.000000000	0.000117984	0.000000000	0.000000000	0.000000000	
0.141691607	0.000000000	0.000386103	0.000000000	0.000000000	0.000000000	
0.145176527	0.000000000	0.000669116	0.000000000	0.000000000	0.000000000	
0.148661447	0.000000000	0.000816074	0.000000000	0.000000000	0.000000000	
0.152146367	0.000000000	0.001206368	0.000000000	0.000000000	0.000000000	
0.155631287	0.000000000	0.002155390	0.000000000	0.000000000	0.000000000	
0.159116207	0.000000000	0.003214193	0.000000000	0.000000000	0.000000000	
0.162601127	0.000000000	0.003843804	0.000000000	0.000000000	0.000000000	
0.166086047	0.000000000	0.004474281	0.000000000	0.000000000	0.000000000	
0.169570967	0.000000000	0.006152419	0.000000000	0.000000000	0.000000000	
0.173055887	0.000000000	0.009215982	0.000000000	0.000000000	0.000000000	
0.176540807	0.000000000	0.013641594	0.000000000	0.000000000	0.000000000	
0.180025727	0.000000000	0.019052518	0.000000000	0.000000000	0.000000000	
0.183510647	0.000000000	0.024488659	0.000000000	0.000000000	0.000000000	
0.186995567	0.000000000	0.030030168	0.000000000	0.000000000	0.000000000	
0.190480487	0.000000000	0.036730961	0.000000000	0.000000000	0.000000000	
0.193965407	0.000000000	0.044158056	0.000000000	0.000000000	0.000000000	
0.197450327	0.000000000	0.051343012	0.000000000	0.000000000	0.000000000	
0.200935247	0.000000000	0.058638924	0.000000000	0.000000000	0.000000000	
0.204420167	0.000000000	0.065317755	0.000000000	0.000000000	0.000000000	
0.207905087	0.000000000	0.070598076	0.000000000	0.000000000	0.000000000	
0.211390007	0.000000000	0.072277825	0.000000000	0.000000000	0.000000000	
0.214874927	0.000000000	0.069205709	0.000000000	0.000000000	0.000000000	
0.218359847	0.000000000	0.065470883	0.000000000	0.000000000	0.000000000	
0.221844767	0.000000000	0.062491370	0.000000000	0.000000000	0.000000000	
0.225329687	0.000000000	0.057069342	0.000000000	0.000000000	0.000000000	
0.228814607	0.000000000	0.049891518	0.000000000	0.000000000	0.000000000	
0.232299527	0.000000000	0.043252685	0.000000000	0.000000000	0.000000000	
0.235784447	0.000000000	0.036291826	0.000000000	0.000000000	0.000000000	
0.239269367	0.000000000	0.028422460	0.000000000	0.000000000	0.000000000	
0.242754287	0.000000000	0.021154814	0.000000000	0.000000000	0.000000000	
0.246239206	0.000000000	0.015773474	0.000000000	0.000000000	0.000000000	
0.249724126	0.000000000	0.011596758	0.000000000	0.000000000	0.000000000	
0.253209046	0.000000000	0.007766526	0.000000000	0.000000000	0.000000000	
0.256693966	0.000000000	0.004827062	0.000000000	0.000000000	0.000000000	
0.260178886	0.000000000	0.003180389	0.000000000	0.000000000	0.000000000	
0.263663806	0.000000000	0.002132760	0.000000000	0.000000000	0.000000000	
0.267148726	0.000000000	0.001324434	0.000000000	0.000000000	0.000000000	
0.270633646	0.000000000	0.000831876	0.000000000	0.000000000	0.000000000	
0.274118566	0.000000000	0.000489854	0.000000000	0.000000000	0.000000000	
0.277603486	0.000000000	0.000212101	0.000000000	0.000000000	0.000000000	
0.281088406	0.000000000	0.000057029	0.000000000	0.000000000	0.000000000	
0.284573326	0.000000000	0.000008462	0.000000000	0.000000000	0.000000000	
0.288058246	0.000000000	0.000000633	0.000000000	0.000000000	0.000000000	
0.291543166	0.000000000	0.000000023	0.000000000	0.000000000	0.000000000	
0.295028086	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.298513006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.301997926	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.305482846	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.308967766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.312452686	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.315937606	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.319422526	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.322907446	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.326392366	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.329877286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.333362206	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.336847126	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.340332046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.343816966	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.347301886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.350786806	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.354271726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.357756646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.361241566	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.364726486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.368211406	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.371696326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.375181246	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.378666166	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.382151086	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.385636006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.389120926	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.392605846	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.396090766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.399575686	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.403060606	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.406545526	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.410030446	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.413515366	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.417000286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.420485206	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.423970126	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.427455046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.430939966	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.434424886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.437909806	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.441394726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.444879646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.448364566	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.451849486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.455334406	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.458819326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.462304246	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.465789166	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.469274086	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.472759006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.476243926	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.479728846	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.483213766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.486698686	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.490183606	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.493668526	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.497153446	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.500638366	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.504123286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.507608206	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.511093126	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.514578046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.518062966	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.521547886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.525032806	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.528517726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.532002646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.535487566	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.538972486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.542457406	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.545942326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.549427245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.552912165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.556397085	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.559882005	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.563366925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.566851845	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.570336765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.573821685	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.577306605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.580791525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.584276445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.587761365	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.591246285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.594731205	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.598216125	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.601701045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.605185965	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.608670885	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.612155805	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.615640725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.619125645	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.622610565	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.626095485	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.629580405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.633065325	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.636550245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.640035165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.643520085	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.647005005	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.650489925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.653974845	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.657459765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.660944685	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.664429605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.667914525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.671399445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.674884365	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.678369285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.681854205	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.685339125	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.688824045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.692308965	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.695793885	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.699278805	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.702763725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.706248645	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.709733565	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.713218485	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.716703405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.720188325	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.723673245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.727158165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.730643085	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.734128005	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.737612925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.741097845	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.744582765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.748067685	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.751552605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.755037525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.758522445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.762007365	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.765492285	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.768977205	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.772462125	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.775947045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.779431965	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.782916885	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.786401805	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.789886725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.793371645	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.796856565	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.800341485	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.803826405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.807311325	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.810796245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.814281165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.817766085	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.821251005	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.824735925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.828220845	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.831705765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.835190685	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.838675605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.842160525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.845645445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.849130364	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.852615284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.856100204	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.859585124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.863070044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.866554964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.870039884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.873524804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.877009724	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.880494644	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.883979564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.887464484	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.890949404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.894434324	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.897919244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.901404164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.904889084	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.908374004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.911858924	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.915343844	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.918828764	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.922313684	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.925798604	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.929283524	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.932768444	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.936253364	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.939738284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.943223204	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.946708124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.950193044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.953677964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.957162884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.960647804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.964132724	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.967617644	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.971102564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.974587484	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.978072404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.981557324	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.985042244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.988527164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.992012084	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.995497004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.998981924	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.002466844	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.005951764	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.009436684	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.012921604	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.016406524	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.019891444	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.023376364	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.026861284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.030346204	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.033831124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.037316044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.040800964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.044285884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.047770804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.051255724	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.054740644	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.058225564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.061710484	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.065195404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.068680324	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.072165244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.075650164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.079135084	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.082620004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.086104924	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.089589844	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.093074764	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.096559684	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.100044604	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.103529524	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.107014444	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.110499364	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.113984284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.117469204	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.120954124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.124439044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.127923964	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.131408884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.134893804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.138378724	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.141863644	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.145348564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.148833483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.152318403	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.155803323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.159288243	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.162773163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.166258083	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.169743003	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.173227923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.176712843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.180197763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.183682683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.187167603	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.190652523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.194137443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.197622363	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.201107283	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.204592203	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.208077123	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.211562043	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.215046963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.218531883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.222016803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.225501723	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.228986643	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.232471563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.235956483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.239441403	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.242926323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.246411243	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.249896163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.253381083	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.256866003	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.260350923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.263835843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.267320763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.270805683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.274290603	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.277775523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.281260443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.284745363	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.288230283	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.291715203	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.295200123	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.298685043	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.302169963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.305654883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.309139803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.312624723	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.316109643	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.319594563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.323079483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.326564403	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.330049323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.333534243	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.337019163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.340504083	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.343989003	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.347473923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.350958843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.354443763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.357928683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.361413603	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.364898523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.368383443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.371868363	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.375353283	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.378838203	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.382323123	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.385808043	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.389292963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.392777883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.396262803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.399747723	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.403232643	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.406717563	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.410202483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.413687403	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.417172323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.420657243	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.424142163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.427627083	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.431112003	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.434596923	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.438081843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.441566763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.445051683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.448536603	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.452021522	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.455506442	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.458991362	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.462476282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.465961202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.469446122	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.472931042	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.476415962	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.479900882	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.483385802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.486870722	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.490355642	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.493840562	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.497325482	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.500810402	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.504295322	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.507780242	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.511265162	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.514750082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.518235002	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.521719922	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.525204842	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.528689762	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.532174682	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.535659602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.539144522	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.542629442	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.546114362	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.549599282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.553084202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.556569122	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.560054042	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.563538962	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.567023882	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.570508802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.573993722	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.577478642	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.580963562	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.584448482	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.587933402	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.591418322	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.594903242	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.598388162	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.601873082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.605358002	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.608842922	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.612327842	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.615812762	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.619297682	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.622782602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.626267522	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.629752442	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.633237362	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.636722282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.640207202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.643692122	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.647177042	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.650661962	0.000000003	0.000000000	0.000000000	0.000000000	0.000000000	
1.654146882	0.000000067	0.000000000	0.000000000	0.000000000	0.000000000	
1.657631802	0.000000931	0.000000000	0.000000000	0.000000000	0.000000000	
1.661116722	0.000007542	0.000000000	0.000000000	0.000000000	0.000000000	
1.664601642	0.000035803	0.000000000	0.000000000	0.000000000	0.000000000	
1.668086562	0.000101358	0.000000000	0.000000000	0.000000000	0.000000000	
1.671571482	0.000177806	0.000000000	0.000000000	0.000000000	0.000000000	
1.675056402	0.000217159	0.000000000	0.000000000	0.000000000	0.000000000	
1.678541322	0.000242309	0.000000000	0.000000000	0.000000000	0.000000000	
1.682026242	0.000298613	0.000000000	0.000000000	0.000000000	0.000000000	
1.685511162	0.000365219	0.000000000	0.000000000	0.000000000	0.000000000	
1.688996082	0.000468557	0.000000000	0.000000000	0.000000000	0.000000000	
1.692481002	0.000752876	0.000000000	0.000000000	0.000000000	0.000000000	
1.695965922	0.001401501	0.000000000	0.000000000	0.000000000	0.000000000	
1.699450842	0.002544337	0.000000000	0.000000000	0.000000000	0.000000000	
1.702935762	0.004070941	0.000000000	0.000000000	0.000000000	0.000000000	
1.706420682	0.005712558	0.000000000	0.000000000	0.000000000	0.000000000	
1.709905602	0.007534456	0.000000000	0.000000000	0.000000000	0.000000000	
1.713390522	0.009928546	0.000000000	0.000000000	0.000000000	0.000000000	
1.716875442	0.013178569	0.000000000	0.000000000	0.000000000	0.000000000	
1.720360362	0.017325033	0.000000000	0.000000000	0.000000000	0.000000000	
1.723845282	0.022155117	0.000000000	0.000000000	0.000000000	0.000000000	
1.727330202	0.027186948	0.000000000	0.000000000	0.000000000	0.000000000	
1.730815122	0.031788954	0.000000000	0.000000000	0.000000000	0.000000000	
1.734300042	0.035744743	0.000000000	0.000000000	0.000000000	0.000000000	
1.737784962	0.039942675	0.000000000	0.000000000	0.000000000	0.000000000	
1.741269882	0.045153011	0.000000000	0.000000000	0.000000000	0.000000000	
1.744754802	0.050729126	0.000000000	0.000000000	0.000000000	0.000000000	
1.748239722	0.055723748	0.000000000	0.000000000	0.000000000	0.000000000	
1.751724641	0.059121780	0.000000000	0.000000000	0.000000000	0.000000000	
1.755209561	0.059901588	0.000000000	0.000000000	0.000000000	0.000000000	
1.758694481	0.058473007	0.000000000	0.000000000	0.000000000	0.000000000	
1.762179401	0.056122751	0.000000000	0.000000000	0.000000000	0.000000000	
1.765664321	0.053494151	0.000000000	0.000000000	0.000000000	0.000000000	
1.769149241	0.050687266	0.000000000	0.000000000	0.000000000	0.000000000	
1.772634161	0.047382735	0.000000000	0.000000000	0.000000000	0.000000000	
1.776119081	0.043561079	0.000000000	0.000000000	0.000000000	0.000000000	
1.779604001	0.039592165	0.000000000	0.000000000	0.000000000	0.000000000	
1.783088921	0.035113104	0.000000000	0.000000000	0.000000000	0.000000000	
1.786573841	0.029404833	0.000000000	0.000000000	0.000000000	0.000000000	
1.790058761	0.022869495	0.000000000	0.000000000	0.000000000	0.000000000	
1.793543681	0.016941952	0.000000000	0.000000000	0.000000000	0.000000000	
1.797028601	0.012589686	0.000000000	0.000000000	0.000000000	0.000000000	
1.800513521	0.009795858	0.000000000	0.000000000	0.000000000	0.000000000	
1.803998441	0.008122395	0.000000000	0.000000000	0.000000000	0.000000000	
1.807483361	0.006952071	0.000000000	0.000000000	0.000000000	0.000000000	
1.810968281	0.005637590	0.000000000	0.000000000	0.000000000	0.000000000	
1.814453201	0.004038739	0.000000000	0.000000000	0.000000000	0.000000000	
1.817938121	0.002559537	0.000000000	0.000000000	0.000000000	0.000000000	
1.821423041	0.001575051	0.000000000	0.000000000	0.000000000	0.000000000	
1.824907961	0.001139635	0.000000000	0.000000000	0.000000000	0.000000000	
1.828392881	0.000953018	0.000000000	0.000000000	0.000000000	0.000000000	
1.831877801	0.000681483	0.000000000	0.000000000	0.000000000	0.000000000	
1.835362721	0.000346703	0.000000000	0.000000000	0.000000000	0.000000000	
1.838847641	0.000120551	0.000000000	0.000000000	0.000000000	0.000000000	
1.842332561	0.000028410	0.000000000	0.000000000	0.000000000	0.000000000	
1.845817481	0.000004404	0.000000000	0.000000000	0.000000000	0.000000000	
1.849302401	0.000000428	0.000000000	0.000000000	0.000000000	0.000000000	
1.852787321	0.000000025	0.000000000	0.000000000	0.000000000	0.000000000	
1.856272241	0.000000001	0.000000000	0.000000000	0.000000000	0.000000000	


==> tikz/kde/5db/kde_gamma2.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-0.990242046	0.000000000	0.000000011	0.000000000	0.000000000	0.000000000	
-0.986462174	0.000000000	0.000000461	0.000000000	0.000000000	0.000000000	
-0.982682302	0.000000000	0.000007638	0.000000000	0.000000000	0.000000000	
-0.978902430	0.000000000	0.000050734	0.000000000	0.000000000	0.000000000	
-0.975122558	0.000000000	0.000155953	0.000000000	0.000000000	0.000000000	
-0.971342686	0.000000000	0.000305690	0.000000000	0.000000000	0.000000000	
-0.967562815	0.000000000	0.000434499	0.000000000	0.000000000	0.000000000	
-0.963782943	0.000000000	0.000421691	0.000000000	0.000000000	0.000000000	
-0.960003071	0.000000000	0.000457470	0.000000000	0.000000000	0.000000000	
-0.956223199	0.000000000	0.000990864	0.000000000	0.000000000	0.000000000	
-0.952443327	0.000000000	0.002578009	0.000000000	0.000000000	0.000000000	
-0.948663455	0.000000000	0.004980122	0.000000000	0.000000000	0.000000000	
-0.944883583	0.000000000	0.007856524	0.000000000	0.000000000	0.000000000	
-0.941103711	0.000000000	0.012181302	0.000000000	0.000000000	0.000000000	
-0.937323839	0.000000000	0.017967856	0.000000000	0.000000000	0.000000000	
-0.933543968	0.000000000	0.024580687	0.000000000	0.000000000	0.000000000	
-0.929764096	0.000000000	0.032747275	0.000000000	0.000000000	0.000000000	
-0.925984224	0.000000000	0.042917445	0.000000000	0.000000000	0.000000000	
-0.922204352	0.000000000	0.054176743	0.000000000	0.000000000	0.000000000	
-0.918424480	0.000000000	0.065017782	0.000000000	0.000000000	0.000000000	
-0.914644608	0.000000000	0.073152294	0.000000000	0.000000000	0.000000000	
-0.910864736	0.000000000	0.078088181	0.000000000	0.000000000	0.000000000	
-0.907084864	0.000000000	0.079524460	0.000000000	0.000000000	0.000000000	
-0.903304992	0.000000000	0.075686673	0.000000000	0.000000000	0.000000000	
-0.899525120	0.000000000	0.069796461	0.000000000	0.000000000	0.000000000	
-0.895745249	0.000000000	0.065093520	0.000000000	0.000000000	0.000000000	
-0.891965377	0.000000000	0.060447304	0.000000000	0.000000000	0.000000000	
-0.888185505	0.000000000	0.052960138	0.000000000	0.000000000	0.000000000	
-0.884405633	0.000000001	0.044446084	0.000000000	0.000000000	0.000000000	
-0.880625761	0.000000051	0.035281931	0.000000000	0.000000000	0.000000000	
-0.876845889	0.000000973	0.025571091	0.000000000	0.000000000	0.000000000	
-0.873066017	0.000009932	0.018583789	0.000000000	0.000000000	0.000000000	
-0.869286145	0.000054828	0.014673227	0.000000000	0.000000000	0.000000000	
-0.865506273	0.000166870	0.011518568	0.000000000	0.000000000	0.000000000	
-0.861726402	0.000297654	0.008992371	0.000000000	0.000000000	0.000000000	
-0.857946530	0.000390636	0.006747663	0.000000000	0.000000000	0.000000000	
-0.854166658	0.000605211	0.004349126	0.000000000	0.000000000	0.000000000	
-0.850386786	0.001159149	0.002569831	0.000000000	0.000000000	0.000000000	
-0.846606914	0.002058143	0.001635017	0.000000000	0.000000000	0.000000000	
-0.842827042	0.003223268	0.001203630	0.000000000	0.000000000	0.000000000	
-0.839047170	0.004585409	0.000893986	0.000000000	0.000000000	0.000000000	
-0.835267298	0.006176174	0.000518853	0.000000000	0.000000000	0.000000000	
-0.831487426	0.008270005	0.000276531	0.000000000	0.000000000	0.000000000	
-0.827707555	0.011439611	0.000125866	0.000000000	0.000000000	0.000000000	
-0.823927683	0.016315636	0.000031176	0.000000000	0.000000000	0.000000000	
-0.820147811	0.022574537	0.000003330	0.000000000	0.000000000	0.000000000	
-0.816367939	0.028985128	0.000000142	0.000000000	0.000000000	0.000000000	
-0.812588067	0.034994373	0.000000002	0.000000000	0.000000000	0.000000000	
-0.808808195	0.041016537	0.000000000	0.000000000	0.000000000	0.000000000	
-0.805028323	0.047451633	0.000000000	0.000000000	0.000000000	0.000000000	
-0.801248451	0.053347019	0.000000000	0.000000000	0.000000000	0.000000000	
-0.797468579	0.057013357	0.000000000	0.000000000	0.000000000	0.000000000	
-0.793688708	0.059039350	0.000000000	0.000000000	0.000000000	0.000000000	
-0.789908836	0.060542793	0.000000000	0.000000000	0.000000000	0.000000000	
-0.786128964	0.060375301	0.000000000	0.000000000	0.000000000	0.000000000	
-0.782349092	0.058090423	0.000000000	0.000000000	0.000000000	0.000000000	
-0.778569220	0.055398008	0.000000000	0.000000000	0.000000000	0.000000000	
-0.774789348	0.053093202	0.000000000	0.000000000	0.000000000	0.000000000	
-0.771009476	0.050808511	0.000000000	0.000000000	0.000000000	0.000000000	
-0.767229604	0.048051426	0.000000000	0.000000000	0.000000000	0.000000000	
-0.763449732	0.044011660	0.000000000	0.000000000	0.000000000	0.000000000	
-0.759669860	0.038424047	0.000000000	0.000000000	0.000000000	0.000000000	
-0.755889989	0.031843336	0.000000000	0.000000000	0.000000000	0.000000000	
-0.752110117	0.025071974	0.000000000	0.000000000	0.000000000	0.000000000	
-0.748330245	0.018895082	0.000000000	0.000000000	0.000000000	0.000000000	
-0.744550373	0.014291134	0.000000000	0.000000000	0.000000000	0.000000000	
-0.740770501	0.011229507	0.000000000	0.000000000	0.000000000	0.000000000	
-0.736990629	0.008832320	0.000000000	0.000000000	0.000000000	0.000000000	
-0.733210757	0.006635127	0.000000000	0.000000000	0.000000000	0.000000000	
-0.729430885	0.004666417	0.000000000	0.000000000	0.000000000	0.000000000	
-0.725651013	0.003252654	0.000000000	0.000000000	0.000000000	0.000000000	
-0.721871142	0.002427538	0.000000000	0.000000000	0.000000000	0.000000000	
-0.718091270	0.001873310	0.000000000	0.000000000	0.000000000	0.000000000	
-0.714311398	0.001286920	0.000000000	0.000000000	0.000000000	0.000000000	
-0.710531526	0.000682627	0.000000000	0.000000000	0.000000000	0.000000000	
-0.706751654	0.000285821	0.000000000	0.000000000	0.000000000	0.000000000	
-0.702971782	0.000119443	0.000000000	0.000000000	0.000000000	0.000000000	
-0.699191910	0.000088180	0.000000000	0.000000000	0.000000000	0.000000000	
-0.695412038	0.000113842	0.000000000	0.000000000	0.000000000	0.000000000	
-0.691632166	0.000130346	0.000000000	0.000000000	0.000000000	0.000000000	
-0.687852295	0.000128758	0.000000000	0.000000000	0.000000000	0.000000000	
-0.684072423	0.000103545	0.000000000	0.000000000	0.000000000	0.000000000	
-0.680292551	0.000053341	0.000000000	0.000000000	0.000000000	0.000000000	
-0.676512679	0.000015351	0.000000000	0.000000000	0.000000000	0.000000000	
-0.672732807	0.000002367	0.000000000	0.000000000	0.000000000	0.000000000	
-0.668952935	0.000000193	0.000000000	0.000000000	0.000000000	0.000000000	
-0.665173063	0.000000008	0.000000000	0.000000000	0.000000000	0.000000000	
-0.661393191	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.657613319	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.653833448	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.650053576	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.646273704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.642493832	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.638713960	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.634934088	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.631154216	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.627374344	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.623594472	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.619814600	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.616034729	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.612254857	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.608474985	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.604695113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.600915241	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.597135369	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.593355497	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.589575625	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.585795753	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.582015882	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.578236010	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.574456138	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.570676266	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.566896394	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.563116522	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.559336650	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.555556778	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.551776906	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.547997035	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.544217163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.540437291	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.536657419	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.532877547	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.529097675	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.525317803	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.521537931	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.517758059	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.513978188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.510198316	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.506418444	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.502638572	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.498858700	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.495078828	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.491298956	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.487519084	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.483739212	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.479959341	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.476179469	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.472399597	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.468619725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.464839853	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.461059981	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.457280109	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.453500237	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.449720365	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.445940493	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.442160622	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.438380750	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.434600878	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.430821006	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.427041134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.423261262	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.419481390	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.415701518	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.411921646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.408141775	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.404361903	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.400582031	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.396802159	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.393022287	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.389242415	0.000000000	0.000000000	0.000000002	0.000000000	0.000000000	
-0.385462543	0.000000000	0.000000000	0.000000008	0.000000000	0.000000000	
-0.381682671	0.000000000	0.000000000	0.000000034	0.000000000	0.000000000	
-0.377902799	0.000000000	0.000000000	0.000000127	0.000000000	0.000000000	
-0.374122928	0.000000000	0.000000000	0.000000418	0.000000000	0.000000000	
-0.370343056	0.000000000	0.000000000	0.000001204	0.000000000	0.000000000	
-0.366563184	0.000000000	0.000000000	0.000003032	0.000000000	0.000000000	
-0.362783312	0.000000000	0.000000000	0.000006677	0.000000000	0.000000000	
-0.359003440	0.000000000	0.000000000	0.000012866	0.000000000	0.000000000	
-0.355223568	0.000000000	0.000000000	0.000021734	0.000000000	0.000000000	
-0.351443696	0.000000000	0.000000000	0.000032302	0.000000000	0.000000000	
-0.347663824	0.000000000	0.000000000	0.000042595	0.000000000	0.000000000	
-0.343883952	0.000000000	0.000000000	0.000050770	0.000000000	0.000000000	
-0.340104081	0.000000000	0.000000000	0.000056849	0.000000000	0.000000000	
-0.336324209	0.000000000	0.000000000	0.000063927	0.000000000	0.000000000	
-0.332544337	0.000000000	0.000000000	0.000077887	0.000000000	0.000000000	
-0.328764465	0.000000000	0.000000000	0.000105673	0.000000000	0.000000000	
-0.324984593	0.000000000	0.000000000	0.000153054	0.000000000	0.000000000	
-0.321204721	0.000000000	0.000000000	0.000222900	0.000000000	0.000000000	
-0.317424849	0.000000000	0.000000000	0.000314523	0.000000000	0.000000000	
-0.313644977	0.000000000	0.000000000	0.000424255	0.000000000	0.000000000	
-0.309865105	0.000000000	0.000000000	0.000547071	0.000000000	0.000000000	
-0.306085233	0.000000000	0.000000000	0.000678713	0.000000000	0.000000000	
-0.302305362	0.000000000	0.000000000	0.000817995	0.000000000	0.000000000	
-0.298525490	0.000000000	0.000000000	0.000969584	0.000000000	0.000000000	
-0.294745618	0.000000000	0.000000000	0.001146824	0.000000000	0.000000000	
-0.290965746	0.000000000	0.000000000	0.001372049	0.000000000	0.000000000	
-0.287185874	0.000000000	0.000000000	0.001671360	0.000000000	0.000000000	
-0.283406002	0.000000000	0.000000000	0.002064920	0.000000000	0.000000000	
-0.279626130	0.000000000	0.000000000	0.002559235	0.000000000	0.000000000	
-0.275846258	0.000000000	0.000000000	0.003147657	0.000000000	0.000000000	
-0.272066386	0.000000000	0.000000000	0.003818179	0.000000000	0.000000000	
-0.268286515	0.000000000	0.000000000	0.004560784	0.000000000	0.000000000	
-0.264506643	0.000000000	0.000000000	0.005368176	0.000000000	0.000000000	
-0.260726771	0.000000000	0.000000000	0.006232138	0.000000001	0.000000000	
-0.256946899	0.000000000	0.000000000	0.007142964	0.000000003	0.000000000	
-0.253167027	0.000000000	0.000000000	0.008094642	0.000000011	0.000000000	
-0.249387155	0.000000000	0.000000000	0.009089366	0.000000041	0.000000000	
-0.245607283	0.000000000	0.000000000	0.010134081	0.000000131	0.000000000	
-0.241827411	0.000000000	0.000000000	0.011231546	0.000000382	0.000000000	
-0.238047539	0.000000000	0.000000000	0.012376209	0.000001011	0.000000000	
-0.234267668	0.000000000	0.000000000	0.013559158	0.000002425	0.000000000	
-0.230487796	0.000000000	0.000000000	0.014773629	0.000005293	0.000000000	
-0.226707924	0.000000000	0.000000000	0.016010980	0.000010522	0.000000000	
-0.222928052	0.000000000	0.000000000	0.017250347	0.000019088	0.000000000	
-0.219148180	0.000000000	0.000000000	0.018456614	0.000031663	0.000000000	
-0.215368308	0.000000000	0.000000000	0.019595552	0.000048134	0.000000000	
-0.211588436	0.000000000	0.000000000	0.020658048	0.000067228	0.000000000	
-0.207808564	0.000000000	0.000000000	0.021674519	0.000086538	0.000000000	
-0.204028692	0.000000000	0.000000000	0.022705213	0.000103143	0.000000000	
-0.200248821	0.000000000	0.000000000	0.023807714	0.000114741	0.000000000	
-0.196468949	0.000000000	0.000000000	0.024999088	0.000120923	0.000000000	
-0.192689077	0.000000000	0.000000000	0.026235399	0.000124036	0.000000000	
-0.188909205	0.000000000	0.000000000	0.027420431	0.000129235	0.000000000	
-0.185129333	0.000000000	0.000000000	0.028436539	0.000143711	0.000000000	
-0.181349461	0.000000000	0.000000000	0.029179690	0.000175454	0.000000000	
-0.177569589	0.000000000	0.000000000	0.029584619	0.000232069	0.000000000	
-0.173789717	0.000000000	0.000000000	0.029636442	0.000319961	0.000000000	
-0.170009845	0.000000000	0.000000000	0.029371147	0.000444004	0.000000000	
-0.166229974	0.000000000	0.000000000	0.028867252	0.000607774	0.000000000	
-0.162450102	0.000000000	0.000000000	0.028229005	0.000814455	0.000000000	
-0.158670230	0.000000000	0.000000000	0.027561100	0.001068120	0.000000000	
-0.154890358	0.000000000	0.000000000	0.026937680	0.001374355	0.000000000	
-0.151110486	0.000000000	0.000000000	0.026374780	0.001738982	0.000000000	
-0.147330614	0.000000000	0.000000000	0.025821159	0.002164679	0.000000000	
-0.143550742	0.000000000	0.000000000	0.025179305	0.002647330	0.000000000	
-0.139770870	0.000000000	0.000000000	0.024352893	0.003175154	0.000000000	
-0.135990998	0.000000000	0.000000000	0.023297762	0.003732489	0.000000000	
-0.132211126	0.000000000	0.000000000	0.022045990	0.004306761	0.000000000	
-0.128431255	0.000000000	0.000000000	0.020686452	0.004894153	0.000000000	
-0.124651383	0.000000000	0.000000000	0.019314574	0.005499711	0.000000000	
-0.120871511	0.000000000	0.000000000	0.017987322	0.006131584	0.000000000	
-0.117091639	0.000000000	0.000000000	0.016714832	0.006793881	0.000000000	
-0.113311767	0.000000000	0.000000000	0.015488129	0.007483944	0.000000000	
-0.109531895	0.000000000	0.000000000	0.014311710	0.008196185	0.000000000	
-0.105752023	0.000000000	0.000000000	0.013209738	0.008929041	0.000000000	
-0.101972151	0.000000000	0.000000000	0.012203722	0.009688924	0.000000000	
-0.098192279	0.000000000	0.000000000	0.011287185	0.010487529	0.000000000	
-0.094412408	0.000000000	0.000000000	0.010423336	0.011334227	0.000000000	
-0.090632536	0.000000000	0.000000000	0.009568765	0.012229159	0.000000000	
-0.086852664	0.000000000	0.000000000	0.008703273	0.013162597	0.000000000	
-0.083072792	0.000000000	0.000000000	0.007842010	0.014121884	0.000000000	
-0.079292920	0.000000000	0.000000000	0.007021911	0.015101174	0.000000000	
-0.075513048	0.000000000	0.000000000	0.006275405	0.016105079	0.000000000	
-0.071733176	0.000000000	0.000000000	0.005612779	0.017139691	0.000000000	
-0.067953304	0.000000000	0.000000000	0.005024288	0.018194276	0.000000000	
-0.064173432	0.000000000	0.000000000	0.004495014	0.019227606	0.000000000	
-0.060393561	0.000000000	0.000000000	0.004016506	0.020174224	0.000000000	
-0.056613689	0.000000000	0.000000000	0.003586071	0.020972982	0.000000000	
-0.052833817	0.000000000	0.000000000	0.003198189	0.021601614	0.000000000	
-0.049053945	0.000000000	0.000000000	0.002839115	0.022092691	0.000000000	
-0.045274073	0.000000000	0.000000000	0.002490701	0.022517132	0.000000000	
-0.041494201	0.000000000	0.000000000	0.002139987	0.022944068	0.000000000	
-0.037714329	0.000000000	0.000000000	0.001786693	0.023402306	0.000000000	
-0.033934457	0.000000000	0.000000000	0.001443607	0.023866646	0.000000000	
-0.030154585	0.000000000	0.000000000	0.001130525	0.024274686	0.000000000	
-0.026374714	0.000000000	0.000000000	0.000865791	0.024560860	0.000000000	
-0.022594842	0.000000000	0.000000000	0.000659607	0.024686822	0.000000000	
-0.018814970	0.000000000	0.000000000	0.000511499	0.024653420	0.000000000	
-0.015035098	0.000000000	0.000000000	0.000412120	0.024492519	0.000000000	
-0.011255226	0.000000000	0.000000000	0.000347692	0.024247657	0.000000000	
-0.007475354	0.000000000	0.000000000	0.000304518	0.023955679	0.000000000	
-0.003695482	0.000000000	0.000000000	0.000271749	0.023637355	0.000000000	
0.000084390	0.000000000	0.000000000	0.000242242	0.023297560	0.000000000	
0.003864262	0.000000000	0.000000000	0.000212378	0.022930153	0.000000000	
0.007644134	0.000000000	0.000000000	0.000181423	0.022522172	0.000000000	
0.011424005	0.000000000	0.000000000	0.000150460	0.022055926	0.000000000	
0.015203877	0.000000000	0.000000000	0.000121021	0.021511616	0.000000000	
0.018983749	0.000000000	0.000000000	0.000094087	0.020873231	0.000000000	
0.022763621	0.000000000	0.000000000	0.000070013	0.020136463	0.000000000	
0.026543493	0.000000000	0.000000000	0.000049075	0.019313310	0.000000000	
0.030323365	0.000000000	0.000000000	0.000031811	0.018428626	0.000000000	
0.034103237	0.000000000	0.000000000	0.000018750	0.017509356	0.000000000	
0.037883109	0.000000000	0.000000000	0.000009917	0.016573013	0.000000000	
0.041662981	0.000000000	0.000000000	0.000004663	0.015623002	0.000000000	
0.045442852	0.000000000	0.000000000	0.000001937	0.014653718	0.000000000	
0.049222724	0.000000000	0.000000000	0.000000708	0.013661599	0.000000000	
0.053002596	0.000000000	0.000000000	0.000000227	0.012654621	0.000000000	
0.056782468	0.000000000	0.000000000	0.000000064	0.011654240	0.000000000	
0.060562340	0.000000000	0.000000000	0.000000016	0.010688822	0.000000000	
0.064342212	0.000000000	0.000000000	0.000000003	0.009782530	0.000000000	
0.068122084	0.000000000	0.000000000	0.000000001	0.008945900	0.000000000	
0.071901956	0.000000000	0.000000000	0.000000000	0.008173225	0.000000000	
0.075681828	0.000000000	0.000000000	0.000000000	0.007448357	0.000000000	
0.079461699	0.000000000	0.000000000	0.000000000	0.006755900	0.000000000	
0.083241571	0.000000000	0.000000000	0.000000000	0.006091229	0.000000000	
0.087021443	0.000000000	0.000000000	0.000000000	0.005463130	0.000000000	
0.090801315	0.000000000	0.000000000	0.000000000	0.004887644	0.000000000	
0.094581187	0.000000000	0.000000000	0.000000000	0.004377842	0.000000000	
0.098361059	0.000000000	0.000000000	0.000000000	0.003936614	0.000000000	
0.102140931	0.000000000	0.000000000	0.000000000	0.003556315	0.000000000	
0.105920803	0.000000000	0.000000000	0.000000000	0.003223396	0.000000000	
0.109700675	0.000000000	0.000000000	0.000000000	0.002923388	0.000000000	
0.113480546	0.000000000	0.000000000	0.000000000	0.002643413	0.000000000	
0.117260418	0.000000000	0.000000000	0.000000000	0.002373037	0.000000000	
0.121040290	0.000000000	0.000000000	0.000000000	0.002105649	0.000000000	
0.124820162	0.000000000	0.000000000	0.000000000	0.001840687	0.000000000	
0.128600034	0.000000000	0.000000000	0.000000000	0.001584624	0.000000000	
0.132379906	0.000000000	0.000000000	0.000000000	0.001348571	0.000000000	
0.136159778	0.000000000	0.000000000	0.000000000	0.001142979	0.000000000	
0.139939650	0.000000000	0.000000000	0.000000000	0.000972590	0.000000000	
0.143719522	0.000000000	0.000000000	0.000000000	0.000834886	0.000000000	
0.147499394	0.000000000	0.000000000	0.000000000	0.000722716	0.000000000	
0.151279265	0.000000000	0.000000000	0.000000000	0.000628770	0.000000000	
0.155059137	0.000000000	0.000000000	0.000000000	0.000548627	0.000000000	
0.158839009	0.000000000	0.000000000	0.000000000	0.000480775	0.000000000	
0.162618881	0.000000000	0.000000000	0.000000000	0.000424490	0.000000000	
0.166398753	0.000000000	0.000000000	0.000000000	0.000377824	0.000000000	
0.170178625	0.000000000	0.000000000	0.000000000	0.000337252	0.000000000	
0.173958497	0.000000000	0.000000000	0.000000000	0.000298872	0.000000000	
0.177738369	0.000000000	0.000000000	0.000000000	0.000259922	0.000000000	
0.181518241	0.000000000	0.000000000	0.000000000	0.000219522	0.000000000	
0.185298112	0.000000000	0.000000000	0.000000000	0.000178477	0.000000000	
0.189077984	0.000000000	0.000000000	0.000000000	0.000138595	0.000000000	
0.192857856	0.000000000	0.000000000	0.000000000	0.000101996	0.000000000	
0.196637728	0.000000000	0.000000000	0.000000000	0.000070573	0.000000000	
0.200417600	0.000000000	0.000000000	0.000000000	0.000045554	0.000000000	
0.204197472	0.000000000	0.000000000	0.000000000	0.000027235	0.000000000	
0.207977344	0.000000000	0.000000000	0.000000000	0.000014990	0.000000000	
0.211757216	0.000000000	0.000000000	0.000000000	0.000007558	0.000000000	
0.215537088	0.000000000	0.000000000	0.000000000	0.000003478	0.000000000	
0.219316959	0.000000000	0.000000000	0.000000000	0.000001456	0.000000000	
0.223096831	0.000000000	0.000000000	0.000000000	0.000000554	0.000000000	
0.226876703	0.000000000	0.000000000	0.000000000	0.000000191	0.000000000	
0.230656575	0.000000000	0.000000000	0.000000000	0.000000060	0.000000000	
0.234436447	0.000000000	0.000000000	0.000000000	0.000000017	0.000000000	
0.238216319	0.000000000	0.000000000	0.000000000	0.000000004	0.000000000	
0.241996191	0.000000000	0.000000000	0.000000000	0.000000001	0.000000000	
0.245776063	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.249555935	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.253335806	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.257115678	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.260895550	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.264675422	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.268455294	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.272235166	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.276015038	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.279794910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.283574782	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.287354653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.291134525	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.294914397	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.298694269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.302474141	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.306254013	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.310033885	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.313813757	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.317593629	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.321373501	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.325153372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.328933244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.332713116	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.336492988	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.340272860	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.344052732	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.347832604	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.351612476	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.355392348	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.359172219	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.362952091	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.366731963	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.370511835	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.374291707	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.378071579	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.381851451	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.385631323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.389411195	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.393191066	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.396970938	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.400750810	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.404530682	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.408310554	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.412090426	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.415870298	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.419650170	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.423430042	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.427209913	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.430989785	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.434769657	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.438549529	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.442329401	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.446109273	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.449889145	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.453669017	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.457448889	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.461228761	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.465008632	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.468788504	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.472568376	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.476348248	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.480128120	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.483907992	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.487687864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.491467736	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.495247608	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.499027479	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.502807351	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.506587223	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.510367095	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.514146967	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.517926839	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.521706711	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.525486583	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.529266455	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.533046326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.536826198	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.540606070	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.544385942	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.548165814	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.551945686	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.555725558	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.559505430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.563285302	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.567065173	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.570845045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.574624917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.578404789	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.582184661	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.585964533	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.589744405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.593524277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.597304149	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.601084020	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.604863892	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.608643764	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.612423636	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.616203508	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.619983380	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.623763252	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.627543124	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.631322996	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.635102868	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.638882739	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.642662611	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.646442483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.650222355	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.654002227	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.657782099	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.661561971	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.665341843	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.669121715	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.672901586	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.676681458	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.680461330	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.684241202	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.688021074	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.691800946	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.695580818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.699360690	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.703140562	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.706920433	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.710700305	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.714480177	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.718260049	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.722039921	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.725819793	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.729599665	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.733379537	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.737159409	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.740939280	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.744719152	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.748499024	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.752278896	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.756058768	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.759838640	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.763618512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.767398384	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.771178256	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.774958128	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.778737999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.782517871	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.786297743	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.790077615	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.793857487	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.797637359	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.801417231	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.805197103	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.808976975	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.812756846	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.816536718	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.820316590	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.824096462	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.827876334	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.831656206	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.835436078	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.839215950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.842995822	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.846775693	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.850555565	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.854335437	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.858115309	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.861895181	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.865675053	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.869454925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.873234797	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.877014669	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.880794540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.884574412	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.888354284	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.892134156	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.895914028	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.899693900	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.903473772	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.907253644	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.911033516	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.914813387	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.918593259	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.922373131	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.926153003	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.929932875	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.933712747	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.937492619	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.941272491	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.945052363	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.948832235	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.952612106	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.956391978	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.960171850	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.963951722	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.967731594	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.971511466	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.975291338	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.979071210	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.982851082	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.986630953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.990410825	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.994190697	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.997970569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.001750441	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.005530313	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.009310185	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.013090057	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.016869929	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.020649800	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.024429672	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.028209544	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.031989416	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.035769288	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.039549160	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.043329032	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.047108904	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.050888776	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.054668647	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.058448519	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.062228391	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.066008263	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.069788135	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.073568007	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.077347879	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.081127751	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.084907623	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.088687495	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.092467366	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.096247238	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.100027110	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.103806982	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.107586854	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.111366726	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.115146598	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.118926470	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.122706342	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.126486213	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.130266085	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.134045957	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.137825829	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.141605701	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.145385573	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.149165445	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.152945317	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.156725189	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.160505060	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.164284932	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.168064804	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.171844676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.175624548	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.179404420	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.183184292	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.186964164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.190744036	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.194523907	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.198303779	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.202083651	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.205863523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.209643395	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.213423267	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.217203139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.220983011	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.224762883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.228542755	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.232322626	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.236102498	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.239882370	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.243662242	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.247442114	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.251221986	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
1.255001858	0.000000000	0.000000000	0.000000000	0.000000000	0.000000003	
1.258781730	0.000000000	0.000000000	0.000000000	0.000000000	0.000000005	
1.262561602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000008	
1.266341473	0.000000000	0.000000000	0.000000000	0.000000000	0.000000014	
1.270121345	0.000000000	0.000000000	0.000000000	0.000000000	0.000000022	
1.273901217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000035	
1.277681089	0.000000000	0.000000000	0.000000000	0.000000000	0.000000053	
1.281460961	0.000000000	0.000000000	0.000000000	0.000000000	0.000000081	
1.285240833	0.000000000	0.000000000	0.000000000	0.000000000	0.000000122	
1.289020705	0.000000000	0.000000000	0.000000000	0.000000000	0.000000179	
1.292800577	0.000000000	0.000000000	0.000000000	0.000000000	0.000000260	
1.296580449	0.000000000	0.000000000	0.000000000	0.000000000	0.000000371	
1.300360320	0.000000000	0.000000000	0.000000000	0.000000000	0.000000521	
1.304140192	0.000000000	0.000000000	0.000000000	0.000000000	0.000000720	
1.307920064	0.000000000	0.000000000	0.000000000	0.000000000	0.000000978	
1.311699936	0.000000000	0.000000000	0.000000000	0.000000000	0.000001310	
1.315479808	0.000000000	0.000000000	0.000000000	0.000000000	0.000001725	
1.319259680	0.000000000	0.000000000	0.000000000	0.000000000	0.000002236	
1.323039552	0.000000000	0.000000000	0.000000000	0.000000000	0.000002853	
1.326819424	0.000000000	0.000000000	0.000000000	0.000000000	0.000003583	
1.330599296	0.000000000	0.000000000	0.000000000	0.000000000	0.000004431	
1.334379167	0.000000000	0.000000000	0.000000000	0.000000000	0.000005394	
1.338159039	0.000000000	0.000000000	0.000000000	0.000000000	0.000006466	
1.341938911	0.000000000	0.000000000	0.000000000	0.000000000	0.000007634	
1.345718783	0.000000000	0.000000000	0.000000000	0.000000000	0.000008881	
1.349498655	0.000000000	0.000000000	0.000000000	0.000000000	0.000010185	
1.353278527	0.000000000	0.000000000	0.000000000	0.000000000	0.000011518	
1.357058399	0.000000000	0.000000000	0.000000000	0.000000000	0.000012857	
1.360838271	0.000000000	0.000000000	0.000000000	0.000000000	0.000014179	
1.364618143	0.000000000	0.000000000	0.000000000	0.000000000	0.000015467	
1.368398014	0.000000000	0.000000000	0.000000000	0.000000000	0.000016717	
1.372177886	0.000000000	0.000000000	0.000000000	0.000000000	0.000017939	
1.375957758	0.000000000	0.000000000	0.000000000	0.000000000	0.000019158	
1.379737630	0.000000000	0.000000000	0.000000000	0.000000000	0.000020419	
1.383517502	0.000000000	0.000000000	0.000000000	0.000000000	0.000021788	
1.387297374	0.000000000	0.000000000	0.000000000	0.000000000	0.000023348	
1.391077246	0.000000000	0.000000000	0.000000000	0.000000000	0.000025199	
1.394857118	0.000000000	0.000000000	0.000000000	0.000000000	0.000027451	
1.398636990	0.000000000	0.000000000	0.000000000	0.000000000	0.000030221	
1.402416862	0.000000000	0.000000000	0.000000000	0.000000000	0.000033625	
1.406196733	0.000000000	0.000000000	0.000000000	0.000000000	0.000037768	
1.409976605	0.000000000	0.000000000	0.000000000	0.000000000	0.000042744	
1.413756477	0.000000000	0.000000000	0.000000000	0.000000000	0.000048623	
1.417536349	0.000000000	0.000000000	0.000000000	0.000000000	0.000055449	
1.421316221	0.000000000	0.000000000	0.000000000	0.000000000	0.000063240	
1.425096093	0.000000000	0.000000000	0.000000000	0.000000000	0.000071983	
1.428875965	0.000000000	0.000000000	0.000000000	0.000000000	0.000081642	
1.432655837	0.000000000	0.000000000	0.000000000	0.000000000	0.000092156	
1.436435709	0.000000000	0.000000000	0.000000000	0.000000000	0.000103451	
1.440215580	0.000000000	0.000000000	0.000000000	0.000000000	0.000115446	
1.443995452	0.000000000	0.000000000	0.000000000	0.000000000	0.000128061	
1.447775324	0.000000000	0.000000000	0.000000000	0.000000000	0.000141225	
1.451555196	0.000000000	0.000000000	0.000000000	0.000000000	0.000154886	
1.455335068	0.000000000	0.000000000	0.000000000	0.000000000	0.000169010	
1.459114940	0.000000000	0.000000000	0.000000000	0.000000000	0.000183593	
1.462894812	0.000000000	0.000000000	0.000000000	0.000000000	0.000198656	
1.466674684	0.000000000	0.000000000	0.000000000	0.000000000	0.000214249	
1.470454556	0.000000000	0.000000000	0.000000000	0.000000000	0.000230443	
1.474234427	0.000000000	0.000000000	0.000000000	0.000000000	0.000247335	
1.478014299	0.000000000	0.000000000	0.000000000	0.000000000	0.000265037	
1.481794171	0.000000000	0.000000000	0.000000000	0.000000000	0.000283677	
1.485574043	0.000000000	0.000000000	0.000000000	0.000000000	0.000303395	
1.489353915	0.000000000	0.000000000	0.000000000	0.000000000	0.000324342	
1.493133787	0.000000000	0.000000000	0.000000000	0.000000000	0.000346677	
1.496913659	0.000000000	0.000000000	0.000000000	0.000000000	0.000370567	
1.500693531	0.000000000	0.000000000	0.000000000	0.000000000	0.000396188	
1.504473403	0.000000000	0.000000000	0.000000000	0.000000000	0.000423721	
1.508253274	0.000000000	0.000000000	0.000000000	0.000000000	0.000453352	
1.512033146	0.000000000	0.000000000	0.000000000	0.000000000	0.000485268	
1.515813018	0.000000000	0.000000000	0.000000000	0.000000000	0.000519651	
1.519592890	0.000000000	0.000000000	0.000000000	0.000000000	0.000556676	
1.523372762	0.000000000	0.000000000	0.000000000	0.000000000	0.000596502	
1.527152634	0.000000000	0.000000000	0.000000000	0.000000000	0.000639265	
1.530932506	0.000000000	0.000000000	0.000000000	0.000000000	0.000685076	
1.534712378	0.000000000	0.000000000	0.000000000	0.000000000	0.000734011	
1.538492250	0.000000000	0.000000000	0.000000000	0.000000000	0.000786112	
1.542272122	0.000000000	0.000000000	0.000000000	0.000000000	0.000841381	
1.546051993	0.000000000	0.000000000	0.000000000	0.000000000	0.000899785	
1.549831865	0.000000000	0.000000000	0.000000000	0.000000000	0.000961254	
1.553611737	0.000000000	0.000000000	0.000000000	0.000000000	0.001025688	
1.557391609	0.000000000	0.000000000	0.000000000	0.000000000	0.001092957	
1.561171481	0.000000000	0.000000000	0.000000000	0.000000000	0.001162914	
1.564951353	0.000000000	0.000000000	0.000000000	0.000000000	0.001235392	
1.568731225	0.000000000	0.000000000	0.000000000	0.000000000	0.001310220	
1.572511097	0.000000000	0.000000000	0.000000000	0.000000000	0.001387225	
1.576290969	0.000000000	0.000000000	0.000000000	0.000000000	0.001466238	
1.580070840	0.000000000	0.000000000	0.000000000	0.000000000	0.001547106	
1.583850712	0.000000000	0.000000000	0.000000000	0.000000000	0.001629696	
1.587630584	0.000000000	0.000000000	0.000000000	0.000000000	0.001713905	
1.591410456	0.000000000	0.000000000	0.000000000	0.000000000	0.001799664	
1.595190328	0.000000000	0.000000000	0.000000000	0.000000000	0.001886951	
1.598970200	0.000000000	0.000000000	0.000000000	0.000000000	0.001975793	
1.602750072	0.000000000	0.000000000	0.000000000	0.000000000	0.002066274	
1.606529944	0.000000000	0.000000000	0.000000000	0.000000000	0.002158535	
1.610309816	0.000000000	0.000000000	0.000000000	0.000000000	0.002252774	
1.614089687	0.000000000	0.000000000	0.000000000	0.000000000	0.002349246	
1.617869559	0.000000000	0.000000000	0.000000000	0.000000000	0.002448253	
1.621649431	0.000000000	0.000000000	0.000000000	0.000000000	0.002550132	
1.625429303	0.000000000	0.000000000	0.000000000	0.000000000	0.002655248	
1.629209175	0.000000000	0.000000000	0.000000000	0.000000000	0.002763975	
1.632989047	0.000000000	0.000000000	0.000000000	0.000000000	0.002876684	
1.636768919	0.000000000	0.000000000	0.000000000	0.000000000	0.002993728	
1.640548791	0.000000000	0.000000000	0.000000000	0.000000000	0.003115430	
1.644328663	0.000000000	0.000000000	0.000000000	0.000000000	0.003242072	
1.648108534	0.000000000	0.000000000	0.000000000	0.000000000	0.003373887	
1.651888406	0.000000000	0.000000000	0.000000000	0.000000000	0.003511048	
1.655668278	0.000000000	0.000000000	0.000000000	0.000000000	0.003653662	
1.659448150	0.000000000	0.000000000	0.000000000	0.000000000	0.003801758	
1.663228022	0.000000000	0.000000000	0.000000000	0.000000000	0.003955273	
1.667007894	0.000000000	0.000000000	0.000000000	0.000000000	0.004114042	
1.670787766	0.000000000	0.000000000	0.000000000	0.000000000	0.004277780	
1.674567638	0.000000000	0.000000000	0.000000000	0.000000000	0.004446066	
1.678347510	0.000000000	0.000000000	0.000000000	0.000000000	0.004618340	
1.682127381	0.000000000	0.000000000	0.000000000	0.000000000	0.004793892	
1.685907253	0.000000000	0.000000000	0.000000000	0.000000000	0.004971880	
1.689687125	0.000000000	0.000000000	0.000000000	0.000000000	0.005151341	
1.693466997	0.000000000	0.000000000	0.000000000	0.000000000	0.005331235	
1.697246869	0.000000000	0.000000000	0.000000000	0.000000000	0.005510486	
1.701026741	0.000000000	0.000000000	0.000000000	0.000000000	0.005688036	
1.704806613	0.000000000	0.000000000	0.000000000	0.000000000	0.005862907	
1.708586485	0.000000000	0.000000000	0.000000000	0.000000000	0.006034253	
1.712366357	0.000000000	0.000000000	0.000000000	0.000000000	0.006201409	
1.716146229	0.000000000	0.000000000	0.000000000	0.000000000	0.006363915	
1.719926100	0.000000000	0.000000000	0.000000000	0.000000000	0.006521529	
1.723705972	0.000000000	0.000000000	0.000000000	0.000000000	0.006674217	
1.727485844	0.000000000	0.000000000	0.000000000	0.000000000	0.006822118	
1.731265716	0.000000000	0.000000000	0.000000000	0.000000000	0.006965495	
1.735045588	0.000000000	0.000000000	0.000000000	0.000000000	0.007104680	
1.738825460	0.000000000	0.000000000	0.000000000	0.000000000	0.007240007	
1.742605332	0.000000000	0.000000000	0.000000000	0.000000000	0.007371757	
1.746385204	0.000000000	0.000000000	0.000000000	0.000000000	0.007500115	
1.750165076	0.000000000	0.000000000	0.000000000	0.000000000	0.007625138	
1.753944947	0.000000000	0.000000000	0.000000000	0.000000000	0.007746753	
1.757724819	0.000000000	0.000000000	0.000000000	0.000000000	0.007864769	
1.761504691	0.000000000	0.000000000	0.000000000	0.000000000	0.007978910	
1.765284563	0.000000000	0.000000000	0.000000000	0.000000000	0.008088857	
1.769064435	0.000000000	0.000000000	0.000000000	0.000000000	0.008194304	
1.772844307	0.000000000	0.000000000	0.000000000	0.000000000	0.008295010	
1.776624179	0.000000000	0.000000000	0.000000000	0.000000000	0.008390836	
1.780404051	0.000000000	0.000000000	0.000000000	0.000000000	0.008481784	
1.784183923	0.000000000	0.000000000	0.000000000	0.000000000	0.008567999	
1.787963794	0.000000000	0.000000000	0.000000000	0.000000000	0.008649768	
1.791743666	0.000000000	0.000000000	0.000000000	0.000000000	0.008727485	
1.795523538	0.000000000	0.000000000	0.000000000	0.000000000	0.008801613	
1.799303410	0.000000000	0.000000000	0.000000000	0.000000000	0.008872628	
1.803083282	0.000000000	0.000000000	0.000000000	0.000000000	0.008940956	
1.806863154	0.000000000	0.000000000	0.000000000	0.000000000	0.009006926	
1.810643026	0.000000000	0.000000000	0.000000000	0.000000000	0.009070721	
1.814422898	0.000000000	0.000000000	0.000000000	0.000000000	0.009132353	
1.818202770	0.000000000	0.000000000	0.000000000	0.000000000	0.009191656	
1.821982641	0.000000000	0.000000000	0.000000000	0.000000000	0.009248307	
1.825762513	0.000000000	0.000000000	0.000000000	0.000000000	0.009301857	
1.829542385	0.000000000	0.000000000	0.000000000	0.000000000	0.009351792	
1.833322257	0.000000000	0.000000000	0.000000000	0.000000000	0.009397592	
1.837102129	0.000000000	0.000000000	0.000000000	0.000000000	0.009438798	
1.840882001	0.000000000	0.000000000	0.000000000	0.000000000	0.009475073	
1.844661873	0.000000000	0.000000000	0.000000000	0.000000000	0.009506242	
1.848441745	0.000000000	0.000000000	0.000000000	0.000000000	0.009532315	
1.852221617	0.000000000	0.000000000	0.000000000	0.000000000	0.009553490	
1.856001489	0.000000000	0.000000000	0.000000000	0.000000000	0.009570119	
1.859781360	0.000000000	0.000000000	0.000000000	0.000000000	0.009582665	
1.863561232	0.000000000	0.000000000	0.000000000	0.000000000	0.009591634	
1.867341104	0.000000000	0.000000000	0.000000000	0.000000000	0.009597504	
1.871120976	0.000000000	0.000000000	0.000000000	0.000000000	0.009600649	
1.874900848	0.000000000	0.000000000	0.000000000	0.000000000	0.009601283	
1.878680720	0.000000000	0.000000000	0.000000000	0.000000000	0.009599409	
1.882460592	0.000000000	0.000000000	0.000000000	0.000000000	0.009594802	
1.886240464	0.000000000	0.000000000	0.000000000	0.000000000	0.009587012	
1.890020336	0.000000000	0.000000000	0.000000000	0.000000000	0.009575395	
1.893800207	0.000000000	0.000000000	0.000000000	0.000000000	0.009559162	
1.897580079	0.000000000	0.000000000	0.000000000	0.000000000	0.009537449	
1.901359951	0.000000000	0.000000000	0.000000000	0.000000000	0.009509390	
1.905139823	0.000000000	0.000000000	0.000000000	0.000000000	0.009474198	
1.908919695	0.000000000	0.000000000	0.000000000	0.000000000	0.009431226	
1.912699567	0.000000000	0.000000000	0.000000000	0.000000000	0.009380022	
1.916479439	0.000000000	0.000000000	0.000000000	0.000000000	0.009320363	
1.920259311	0.000000000	0.000000000	0.000000000	0.000000000	0.009252263	
1.924039183	0.000000000	0.000000000	0.000000000	0.000000000	0.009175962	
1.927819054	0.000000000	0.000000000	0.000000000	0.000000000	0.009091889	
1.931598926	0.000000000	0.000000000	0.000000000	0.000000000	0.009000618	
1.935378798	0.000000000	0.000000000	0.000000000	0.000000000	0.008902805	
1.939158670	0.000000000	0.000000000	0.000000000	0.000000000	0.008799132	
1.942938542	0.000000000	0.000000000	0.000000000	0.000000000	0.008690250	
1.946718414	0.000000000	0.000000000	0.000000000	0.000000000	0.008576736	
1.950498286	0.000000000	0.000000000	0.000000000	0.000000000	0.008459063	
1.954278158	0.000000000	0.000000000	0.000000000	0.000000000	0.008337596	
1.958058030	0.000000000	0.000000000	0.000000000	0.000000000	0.008212600	
1.961837901	0.000000000	0.000000000	0.000000000	0.000000000	0.008084271	
1.965617773	0.000000000	0.000000000	0.000000000	0.000000000	0.007952777	
1.969397645	0.000000000	0.000000000	0.000000000	0.000000000	0.007818305	
1.973177517	0.000000000	0.000000000	0.000000000	0.000000000	0.007681105	
1.976957389	0.000000000	0.000000000	0.000000000	0.000000000	0.007541533	
1.980737261	0.000000000	0.000000000	0.000000000	0.000000000	0.007400067	
1.984517133	0.000000000	0.000000000	0.000000000	0.000000000	0.007257314	
1.988297005	0.000000000	0.000000000	0.000000000	0.000000000	0.007113993	
1.992076877	0.000000000	0.000000000	0.000000000	0.000000000	0.006970899	
1.995856748	0.000000000	0.000000000	0.000000000	0.000000000	0.006828851	
1.999636620	0.000000000	0.000000000	0.000000000	0.000000000	0.006688632	
2.003416492	0.000000000	0.000000000	0.000000000	0.000000000	0.006550932	
2.007196364	0.000000000	0.000000000	0.000000000	0.000000000	0.006416290	
2.010976236	0.000000000	0.000000000	0.000000000	0.000000000	0.006285053	
2.014756108	0.000000000	0.000000000	0.000000000	0.000000000	0.006157352	
2.018535980	0.000000000	0.000000000	0.000000000	0.000000000	0.006033091	
2.022315852	0.000000000	0.000000000	0.000000000	0.000000000	0.005911966	
2.026095724	0.000000000	0.000000000	0.000000000	0.000000000	0.005793488	
2.029875596	0.000000000	0.000000000	0.000000000	0.000000000	0.005677028	
2.033655467	0.000000000	0.000000000	0.000000000	0.000000000	0.005561866	
2.037435339	0.000000000	0.000000000	0.000000000	0.000000000	0.005447237	
2.041215211	0.000000000	0.000000000	0.000000000	0.000000000	0.005332388	
2.044995083	0.000000000	0.000000000	0.000000000	0.000000000	0.005216615	
2.048774955	0.000000000	0.000000000	0.000000000	0.000000000	0.005099302	
2.052554827	0.000000000	0.000000000	0.000000000	0.000000000	0.004979949	
2.056334699	0.000000000	0.000000000	0.000000000	0.000000000	0.004858188	
2.060114571	0.000000000	0.000000000	0.000000000	0.000000000	0.004733794	
2.063894443	0.000000000	0.000000000	0.000000000	0.000000000	0.004606689	
2.067674314	0.000000000	0.000000000	0.000000000	0.000000000	0.004476937	
2.071454186	0.000000000	0.000000000	0.000000000	0.000000000	0.004344738	
2.075234058	0.000000000	0.000000000	0.000000000	0.000000000	0.004210417	
2.079013930	0.000000000	0.000000000	0.000000000	0.000000000	0.004074409	
2.082793802	0.000000000	0.000000000	0.000000000	0.000000000	0.003937244	
2.086573674	0.000000000	0.000000000	0.000000000	0.000000000	0.003799529	
2.090353546	0.000000000	0.000000000	0.000000000	0.000000000	0.003661932	
2.094133418	0.000000000	0.000000000	0.000000000	0.000000000	0.003525159	
2.097913290	0.000000000	0.000000000	0.000000000	0.000000000	0.003389938	
2.101693161	0.000000000	0.000000000	0.000000000	0.000000000	0.003257003	
2.105473033	0.000000000	0.000000000	0.000000000	0.000000000	0.003127065	
2.109252905	0.000000000	0.000000000	0.000000000	0.000000000	0.003000803	
2.113032777	0.000000000	0.000000000	0.000000000	0.000000000	0.002878834	
2.116812649	0.000000000	0.000000000	0.000000000	0.000000000	0.002761699	
2.120592521	0.000000000	0.000000000	0.000000000	0.000000000	0.002649838	
2.124372393	0.000000000	0.000000000	0.000000000	0.000000000	0.002543573	
2.128152265	0.000000000	0.000000000	0.000000000	0.000000000	0.002443087	
2.131932137	0.000000000	0.000000000	0.000000000	0.000000000	0.002348415	
2.135712008	0.000000000	0.000000000	0.000000000	0.000000000	0.002259435	
2.139491880	0.000000000	0.000000000	0.000000000	0.000000000	0.002175872	
2.143271752	0.000000000	0.000000000	0.000000000	0.000000000	0.002097301	
2.147051624	0.000000000	0.000000000	0.000000000	0.000000000	0.002023175	
2.150831496	0.000000000	0.000000000	0.000000000	0.000000000	0.001952850	
2.154611368	0.000000000	0.000000000	0.000000000	0.000000000	0.001885622	
2.158391240	0.000000000	0.000000000	0.000000000	0.000000000	0.001820770	
2.162171112	0.000000000	0.000000000	0.000000000	0.000000000	0.001757596	
2.165950984	0.000000000	0.000000000	0.000000000	0.000000000	0.001695468	
2.169730856	0.000000000	0.000000000	0.000000000	0.000000000	0.001633856	
2.173510727	0.000000000	0.000000000	0.000000000	0.000000000	0.001572356	
2.177290599	0.000000000	0.000000000	0.000000000	0.000000000	0.001510704	
2.181070471	0.000000000	0.000000000	0.000000000	0.000000000	0.001448783	
2.184850343	0.000000000	0.000000000	0.000000000	0.000000000	0.001386610	
2.188630215	0.000000000	0.000000000	0.000000000	0.000000000	0.001324318	
2.192410087	0.000000000	0.000000000	0.000000000	0.000000000	0.001262134	
2.196189959	0.000000000	0.000000000	0.000000000	0.000000000	0.001200342	
2.199969831	0.000000000	0.000000000	0.000000000	0.000000000	0.001139257	
2.203749703	0.000000000	0.000000000	0.000000000	0.000000000	0.001079191	
2.207529574	0.000000000	0.000000000	0.000000000	0.000000000	0.001020432	
2.211309446	0.000000000	0.000000000	0.000000000	0.000000000	0.000963219	
2.215089318	0.000000000	0.000000000	0.000000000	0.000000000	0.000907738	
2.218869190	0.000000000	0.000000000	0.000000000	0.000000000	0.000854111	
2.222649062	0.000000000	0.000000000	0.000000000	0.000000000	0.000802401	
2.226428934	0.000000000	0.000000000	0.000000000	0.000000000	0.000752619	
2.230208806	0.000000000	0.000000000	0.000000000	0.000000000	0.000704736	
2.233988678	0.000000000	0.000000000	0.000000000	0.000000000	0.000658696	
2.237768550	0.000000000	0.000000000	0.000000000	0.000000000	0.000614432	
2.241548421	0.000000000	0.000000000	0.000000000	0.000000000	0.000571879	
2.245328293	0.000000000	0.000000000	0.000000000	0.000000000	0.000530986	
2.249108165	0.000000000	0.000000000	0.000000000	0.000000000	0.000491726	
2.252888037	0.000000000	0.000000000	0.000000000	0.000000000	0.000454099	
2.256667909	0.000000000	0.000000000	0.000000000	0.000000000	0.000418136	
2.260447781	0.000000000	0.000000000	0.000000000	0.000000000	0.000383892	
2.264227653	0.000000000	0.000000000	0.000000000	0.000000000	0.000351445	
2.268007525	0.000000000	0.000000000	0.000000000	0.000000000	0.000320884	
2.271787397	0.000000000	0.000000000	0.000000000	0.000000000	0.000292298	
2.275567268	0.000000000	0.000000000	0.000000000	0.000000000	0.000265767	
2.279347140	0.000000000	0.000000000	0.000000000	0.000000000	0.000241349	
2.283127012	0.000000000	0.000000000	0.000000000	0.000000000	0.000219075	
2.286906884	0.000000000	0.000000000	0.000000000	0.000000000	0.000198939	
2.290686756	0.000000000	0.000000000	0.000000000	0.000000000	0.000180899	
2.294466628	0.000000000	0.000000000	0.000000000	0.000000000	0.000164873	
2.298246500	0.000000000	0.000000000	0.000000000	0.000000000	0.000150747	
2.302026372	0.000000000	0.000000000	0.000000000	0.000000000	0.000138380	
2.305806244	0.000000000	0.000000000	0.000000000	0.000000000	0.000127612	
2.309586116	0.000000000	0.000000000	0.000000000	0.000000000	0.000118272	
2.313365987	0.000000000	0.000000000	0.000000000	0.000000000	0.000110190	
2.317145859	0.000000000	0.000000000	0.000000000	0.000000000	0.000103203	
2.320925731	0.000000000	0.000000000	0.000000000	0.000000000	0.000097162	
2.324705603	0.000000000	0.000000000	0.000000000	0.000000000	0.000091935	
2.328485475	0.000000000	0.000000000	0.000000000	0.000000000	0.000087412	
2.332265347	0.000000000	0.000000000	0.000000000	0.000000000	0.000083498	
2.336045219	0.000000000	0.000000000	0.000000000	0.000000000	0.000080116	
2.339825091	0.000000000	0.000000000	0.000000000	0.000000000	0.000077200	
2.343604963	0.000000000	0.000000000	0.000000000	0.000000000	0.000074689	
2.347384834	0.000000000	0.000000000	0.000000000	0.000000000	0.000072524	
2.351164706	0.000000000	0.000000000	0.000000000	0.000000000	0.000070641	
2.354944578	0.000000000	0.000000000	0.000000000	0.000000000	0.000068973	
2.358724450	0.000000000	0.000000000	0.000000000	0.000000000	0.000067445	
2.362504322	0.000000000	0.000000000	0.000000000	0.000000000	0.000065977	
2.366284194	0.000000000	0.000000000	0.000000000	0.000000000	0.000064489	
2.370064066	0.000000000	0.000000000	0.000000000	0.000000000	0.000062903	
2.373843938	0.000000000	0.000000000	0.000000000	0.000000000	0.000061148	
2.377623810	0.000000000	0.000000000	0.000000000	0.000000000	0.000059172	
2.381403681	0.000000000	0.000000000	0.000000000	0.000000000	0.000056938	
2.385183553	0.000000000	0.000000000	0.000000000	0.000000000	0.000054433	
2.388963425	0.000000000	0.000000000	0.000000000	0.000000000	0.000051670	
2.392743297	0.000000000	0.000000000	0.000000000	0.000000000	0.000048683	
2.396523169	0.000000000	0.000000000	0.000000000	0.000000000	0.000045531	
2.400303041	0.000000000	0.000000000	0.000000000	0.000000000	0.000042287	
2.404082913	0.000000000	0.000000000	0.000000000	0.000000000	0.000039036	
2.407862785	0.000000000	0.000000000	0.000000000	0.000000000	0.000035865	
2.411642657	0.000000000	0.000000000	0.000000000	0.000000000	0.000032859	
2.415422528	0.000000000	0.000000000	0.000000000	0.000000000	0.000030091	
2.419202400	0.000000000	0.000000000	0.000000000	0.000000000	0.000027620	
2.422982272	0.000000000	0.000000000	0.000000000	0.000000000	0.000025484	
2.426762144	0.000000000	0.000000000	0.000000000	0.000000000	0.000023698	
2.430542016	0.000000000	0.000000000	0.000000000	0.000000000	0.000022256	
2.434321888	0.000000000	0.000000000	0.000000000	0.000000000	0.000021129	
2.438101760	0.000000000	0.000000000	0.000000000	0.000000000	0.000020272	
2.441881632	0.000000000	0.000000000	0.000000000	0.000000000	0.000019627	
2.445661504	0.000000000	0.000000000	0.000000000	0.000000000	0.000019129	
2.449441375	0.000000000	0.000000000	0.000000000	0.000000000	0.000018708	
2.453221247	0.000000000	0.000000000	0.000000000	0.000000000	0.000018301	
2.457001119	0.000000000	0.000000000	0.000000000	0.000000000	0.000017852	
2.460780991	0.000000000	0.000000000	0.000000000	0.000000000	0.000017314	
2.464560863	0.000000000	0.000000000	0.000000000	0.000000000	0.000016658	
2.468340735	0.000000000	0.000000000	0.000000000	0.000000000	0.000015869	
2.472120607	0.000000000	0.000000000	0.000000000	0.000000000	0.000014944	
2.475900479	0.000000000	0.000000000	0.000000000	0.000000000	0.000013897	
2.479680351	0.000000000	0.000000000	0.000000000	0.000000000	0.000012750	
2.483460223	0.000000000	0.000000000	0.000000000	0.000000000	0.000011533	
2.487240094	0.000000000	0.000000000	0.000000000	0.000000000	0.000010281	
2.491019966	0.000000000	0.000000000	0.000000000	0.000000000	0.000009027	
2.494799838	0.000000000	0.000000000	0.000000000	0.000000000	0.000007806	
2.498579710	0.000000000	0.000000000	0.000000000	0.000000000	0.000006646	
2.502359582	0.000000000	0.000000000	0.000000000	0.000000000	0.000005571	
2.506139454	0.000000000	0.000000000	0.000000000	0.000000000	0.000004597	
2.509919326	0.000000000	0.000000000	0.000000000	0.000000000	0.000003733	
2.513699198	0.000000000	0.000000000	0.000000000	0.000000000	0.000002984	
2.517479070	0.000000000	0.000000000	0.000000000	0.000000000	0.000002347	
2.521258941	0.000000000	0.000000000	0.000000000	0.000000000	0.000001817	
2.525038813	0.000000000	0.000000000	0.000000000	0.000000000	0.000001384	
2.528818685	0.000000000	0.000000000	0.000000000	0.000000000	0.000001038	
2.532598557	0.000000000	0.000000000	0.000000000	0.000000000	0.000000766	
2.536378429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000556	
2.540158301	0.000000000	0.000000000	0.000000000	0.000000000	0.000000397	
2.543938173	0.000000000	0.000000000	0.000000000	0.000000000	0.000000279	
2.547718045	0.000000000	0.000000000	0.000000000	0.000000000	0.000000193	
2.551497917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000132	
2.555277788	0.000000000	0.000000000	0.000000000	0.000000000	0.000000088	
2.559057660	0.000000000	0.000000000	0.000000000	0.000000000	0.000000058	
2.562837532	0.000000000	0.000000000	0.000000000	0.000000000	0.000000038	
2.566617404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000024	
2.570397276	0.000000000	0.000000000	0.000000000	0.000000000	0.000000015	
2.574177148	0.000000000	0.000000000	0.000000000	0.000000000	0.000000009	
2.577957020	0.000000000	0.000000000	0.000000000	0.000000000	0.000000006	
2.581736892	0.000000000	0.000000000	0.000000000	0.000000000	0.000000003	
2.585516764	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
2.589296635	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
2.593076507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	

==> tikz/kde/5db/kde_nc.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-2.275128360	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-2.271175081	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
-2.267221802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000004	
-2.263268523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000008	
-2.259315244	0.000000000	0.000000000	0.000000000	0.000000000	0.000000017	
-2.255361965	0.000000000	0.000000000	0.000000000	0.000000000	0.000000032	
-2.251408686	0.000000000	0.000000000	0.000000000	0.000000000	0.000000061	
-2.247455407	0.000000000	0.000000000	0.000000000	0.000000000	0.000000112	
-2.243502127	0.000000000	0.000000000	0.000000000	0.000000000	0.000000201	
-2.239548848	0.000000000	0.000000000	0.000000000	0.000000000	0.000000350	
-2.235595569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000594	
-2.231642290	0.000000000	0.000000000	0.000000000	0.000000000	0.000000982	
-2.227689011	0.000000000	0.000000000	0.000000000	0.000000000	0.000001583	
-2.223735732	0.000000000	0.000000000	0.000000000	0.000000000	0.000002486	
-2.219782453	0.000000000	0.000000000	0.000000000	0.000000000	0.000003807	
-2.215829174	0.000000000	0.000000000	0.000000000	0.000000000	0.000005689	
-2.211875895	0.000000000	0.000000000	0.000000000	0.000000000	0.000008296	
-2.207922615	0.000000000	0.000000000	0.000000000	0.000000000	0.000011812	
-2.203969336	0.000000000	0.000000000	0.000000000	0.000000000	0.000016430	
-2.200016057	0.000000000	0.000000000	0.000000000	0.000000000	0.000022336	
-2.196062778	0.000000000	0.000000000	0.000000000	0.000000000	0.000029693	
-2.192109499	0.000000000	0.000000000	0.000000000	0.000000000	0.000038617	
-2.188156220	0.000000000	0.000000000	0.000000000	0.000000000	0.000049162	
-2.184202941	0.000000000	0.000000000	0.000000000	0.000000000	0.000061293	
-2.180249662	0.000000000	0.000000000	0.000000000	0.000000000	0.000074885	
-2.176296383	0.000000000	0.000000000	0.000000000	0.000000000	0.000089711	
-2.172343104	0.000000000	0.000000000	0.000000000	0.000000000	0.000105463	
-2.168389824	0.000000000	0.000000000	0.000000000	0.000000000	0.000121771	
-2.164436545	0.000000000	0.000000000	0.000000000	0.000000000	0.000138253	
-2.160483266	0.000000000	0.000000000	0.000000000	0.000000000	0.000154559	
-2.156529987	0.000000000	0.000000000	0.000000000	0.000000000	0.000170437	
-2.152576708	0.000000000	0.000000000	0.000000000	0.000000000	0.000185781	
-2.148623429	0.000000000	0.000000000	0.000000000	0.000000000	0.000200671	
-2.144670150	0.000000000	0.000000000	0.000000000	0.000000000	0.000215389	
-2.140716871	0.000000000	0.000000000	0.000000000	0.000000000	0.000230400	
-2.136763592	0.000000000	0.000000000	0.000000000	0.000000000	0.000246308	
-2.132810313	0.000000000	0.000000000	0.000000000	0.000000000	0.000263782	
-2.128857033	0.000000000	0.000000000	0.000000000	0.000000000	0.000283474	
-2.124903754	0.000000000	0.000000000	0.000000000	0.000000000	0.000305939	
-2.120950475	0.000000000	0.000000000	0.000000000	0.000000000	0.000331571	
-2.116997196	0.000000000	0.000000000	0.000000000	0.000000000	0.000360584	
-2.113043917	0.000000000	0.000000000	0.000000000	0.000000000	0.000393015	
-2.109090638	0.000000000	0.000000000	0.000000000	0.000000000	0.000428784	
-2.105137359	0.000000000	0.000000000	0.000000000	0.000000000	0.000467760	
-2.101184080	0.000000000	0.000000000	0.000000000	0.000000000	0.000509857	
-2.097230801	0.000000000	0.000000000	0.000000000	0.000000000	0.000555105	
-2.093277521	0.000000000	0.000000000	0.000000000	0.000000000	0.000603714	
-2.089324242	0.000000000	0.000000000	0.000000000	0.000000000	0.000656099	
-2.085370963	0.000000000	0.000000000	0.000000000	0.000000000	0.000712871	
-2.081417684	0.000000000	0.000000000	0.000000000	0.000000000	0.000774804	
-2.077464405	0.000000000	0.000000000	0.000000000	0.000000000	0.000842774	
-2.073511126	0.000000000	0.000000000	0.000000000	0.000000000	0.000917688	
-2.069557847	0.000000000	0.000000000	0.000000000	0.000000000	0.001000417	
-2.065604568	0.000000000	0.000000000	0.000000000	0.000000000	0.001091718	
-2.061651289	0.000000000	0.000000000	0.000000000	0.000000000	0.001192180	
-2.057698010	0.000000000	0.000000000	0.000000000	0.000000000	0.001302166	
-2.053744730	0.000000000	0.000000000	0.000000000	0.000000000	0.001421773	
-2.049791451	0.000000000	0.000000000	0.000000000	0.000000000	0.001550799	
-2.045838172	0.000000000	0.000000000	0.000000000	0.000000000	0.001688729	
-2.041884893	0.000000000	0.000000000	0.000000000	0.000000000	0.001834732	
-2.037931614	0.000000000	0.000000000	0.000000000	0.000000000	0.001987690	
-2.033978335	0.000000000	0.000000000	0.000000000	0.000000000	0.002146239	
-2.030025056	0.000000000	0.000000000	0.000000000	0.000000000	0.002308837	
-2.026071777	0.000000000	0.000000000	0.000000000	0.000000000	0.002473860	
-2.022118498	0.000000000	0.000000000	0.000000000	0.000000000	0.002639703	
-2.018165219	0.000000000	0.000000000	0.000000000	0.000000000	0.002804898	
-2.014211939	0.000000000	0.000000000	0.000000000	0.000000000	0.002968233	
-2.010258660	0.000000000	0.000000000	0.000000000	0.000000000	0.003128872	
-2.006305381	0.000000000	0.000000000	0.000000000	0.000000000	0.003286459	
-2.002352102	0.000000000	0.000000000	0.000000000	0.000000000	0.003441204	
-1.998398823	0.000000000	0.000000000	0.000000000	0.000000000	0.003593934	
-1.994445544	0.000000000	0.000000000	0.000000000	0.000000000	0.003746104	
-1.990492265	0.000000000	0.000000000	0.000000000	0.000000000	0.003899749	
-1.986538986	0.000000000	0.000000000	0.000000000	0.000000000	0.004057383	
-1.982585707	0.000000000	0.000000000	0.000000000	0.000000000	0.004221836	
-1.978632428	0.000000000	0.000000000	0.000000000	0.000000000	0.004396049	
-1.974679148	0.000000000	0.000000000	0.000000000	0.000000000	0.004582842	
-1.970725869	0.000000000	0.000000000	0.000000000	0.000000000	0.004784675	
-1.966772590	0.000000000	0.000000000	0.000000000	0.000000000	0.005003433	
-1.962819311	0.000000000	0.000000000	0.000000000	0.000000000	0.005240256	
-1.958866032	0.000000000	0.000000000	0.000000000	0.000000000	0.005495433	
-1.954912753	0.000000000	0.000000000	0.000000000	0.000000000	0.005768376	
-1.950959474	0.000000000	0.000000000	0.000000000	0.000000000	0.006057667	
-1.947006195	0.000000000	0.000000000	0.000000000	0.000000000	0.006361185	
-1.943052916	0.000000000	0.000000000	0.000000000	0.000000000	0.006676286	
-1.939099636	0.000000000	0.000000000	0.000000000	0.000000000	0.007000016	
-1.935146357	0.000000000	0.000000000	0.000000000	0.000000000	0.007329330	
-1.931193078	0.000000000	0.000000000	0.000000000	0.000000000	0.007661281	
-1.927239799	0.000000000	0.000000000	0.000000000	0.000000000	0.007993169	
-1.923286520	0.000000000	0.000000000	0.000000000	0.000000000	0.008322620	
-1.919333241	0.000000000	0.000000000	0.000000000	0.000000000	0.008647605	
-1.915379962	0.000000000	0.000000000	0.000000000	0.000000000	0.008966410	
-1.911426683	0.000000000	0.000000000	0.000000000	0.000000000	0.009277570	
-1.907473404	0.000000000	0.000000000	0.000000000	0.000000000	0.009579796	
-1.903520125	0.000000000	0.000000000	0.000000000	0.000000000	0.009871928	
-1.899566845	0.000000000	0.000000000	0.000000000	0.000000000	0.010152919	
-1.895613566	0.000000000	0.000000000	0.000000000	0.000000000	0.010421868	
-1.891660287	0.000000000	0.000000000	0.000000000	0.000000000	0.010678106	
-1.887707008	0.000000000	0.000000000	0.000000000	0.000000000	0.010921309	
-1.883753729	0.000000000	0.000000000	0.000000000	0.000000000	0.011151621	
-1.879800450	0.000000000	0.000000000	0.000000000	0.000000000	0.011369745	
-1.875847171	0.000000000	0.000000000	0.000000000	0.000000000	0.011576984	
-1.871893892	0.000000000	0.000000000	0.000000000	0.000000000	0.011775182	
-1.867940613	0.000000000	0.000000000	0.000000000	0.000000000	0.011966565	
-1.863987334	0.000000000	0.000000000	0.000000000	0.000000000	0.012153479	
-1.860034054	0.000000000	0.000000000	0.000000000	0.000000000	0.012338049	
-1.856080775	0.000000000	0.000000000	0.000000000	0.000000000	0.012521805	
-1.852127496	0.000000000	0.000000000	0.000000000	0.000000000	0.012705325	
-1.848174217	0.000000000	0.000000000	0.000000000	0.000000000	0.012887974	
-1.844220938	0.000000000	0.000000000	0.000000000	0.000000000	0.013067767	
-1.840267659	0.000000000	0.000000000	0.000000000	0.000000000	0.013241418	
-1.836314380	0.000000000	0.000000000	0.000000000	0.000000000	0.013404561	
-1.832361101	0.000000000	0.000000000	0.000000000	0.000000000	0.013552135	
-1.828407822	0.000000000	0.000000000	0.000000000	0.000000000	0.013678869	
-1.824454542	0.000000000	0.000000000	0.000000000	0.000000000	0.013779819	
-1.820501263	0.000000000	0.000000000	0.000000000	0.000000000	0.013850864	
-1.816547984	0.000000000	0.000000000	0.000000000	0.000000000	0.013889102	
-1.812594705	0.000000000	0.000000000	0.000000000	0.000000000	0.013893115	
-1.808641426	0.000000000	0.000000000	0.000000000	0.000000000	0.013863053	
-1.804688147	0.000000000	0.000000000	0.000000000	0.000000000	0.013800566	
-1.800734868	0.000000000	0.000000000	0.000000000	0.000000000	0.013708585	
-1.796781589	0.000000000	0.000000000	0.000000000	0.000000000	0.013591001	
-1.792828310	0.000000000	0.000000000	0.000000000	0.000000000	0.013452270	
-1.788875031	0.000000000	0.000000000	0.000000000	0.000000000	0.013296996	
-1.784921751	0.000000000	0.000000000	0.000000000	0.000000000	0.013129530	
-1.780968472	0.000000000	0.000000000	0.000000000	0.000000000	0.012953622	
-1.777015193	0.000000000	0.000000000	0.000000000	0.000000000	0.012772164	
-1.773061914	0.000000000	0.000000000	0.000000000	0.000000000	0.012587038	
-1.769108635	0.000000000	0.000000000	0.000000000	0.000000000	0.012399104	
-1.765155356	0.000000000	0.000000000	0.000000000	0.000000000	0.012208308	
-1.761202077	0.000000000	0.000000000	0.000000000	0.000000000	0.012013908	
-1.757248798	0.000000000	0.000000000	0.000000000	0.000000000	0.011814785	
-1.753295519	0.000000000	0.000000000	0.000000000	0.000000000	0.011609798	
-1.749342240	0.000000000	0.000000000	0.000000000	0.000000000	0.011398126	
-1.745388960	0.000000000	0.000000000	0.000000000	0.000000000	0.011179561	
-1.741435681	0.000000000	0.000000000	0.000000000	0.000000000	0.010954684	
-1.737482402	0.000000000	0.000000000	0.000000000	0.000000000	0.010724909	
-1.733529123	0.000000000	0.000000000	0.000000000	0.000000000	0.010492371	
-1.729575844	0.000000000	0.000000000	0.000000000	0.000000000	0.010259659	
-1.725622565	0.000000000	0.000000000	0.000000000	0.000000000	0.010029441	
-1.721669286	0.000000000	0.000000000	0.000000000	0.000000000	0.009804030	
-1.717716007	0.000000000	0.000000000	0.000000000	0.000000000	0.009584963	
-1.713762728	0.000000000	0.000000000	0.000000000	0.000000000	0.009372686	
-1.709809448	0.000000000	0.000000000	0.000000000	0.000000000	0.009166403	
-1.705856169	0.000000000	0.000000000	0.000000000	0.000000000	0.008964140	
-1.701902890	0.000000000	0.000000000	0.000000000	0.000000000	0.008763026	
-1.697949611	0.000000000	0.000000000	0.000000000	0.000000000	0.008559746	
-1.693996332	0.000000000	0.000000000	0.000000000	0.000000000	0.008351086	
-1.690043053	0.000000000	0.000000000	0.000000000	0.000000000	0.008134464	
-1.686089774	0.000000000	0.000000000	0.000000000	0.000000000	0.007908328	
-1.682136495	0.000000000	0.000000000	0.000000000	0.000000000	0.007672359	
-1.678183216	0.000000000	0.000000000	0.000000000	0.000000000	0.007427415	
-1.674229937	0.000000000	0.000000000	0.000000000	0.000000000	0.007175257	
-1.670276657	0.000000000	0.000000000	0.000000000	0.000000000	0.006918106	
-1.666323378	0.000000000	0.000000000	0.000000000	0.000000000	0.006658157	
-1.662370099	0.000000000	0.000000000	0.000000000	0.000000000	0.006397135	
-1.658416820	0.000000000	0.000000000	0.000000000	0.000000000	0.006136030	
-1.654463541	0.000000000	0.000000000	0.000000000	0.000000000	0.005875030	
-1.650510262	0.000000000	0.000000000	0.000000000	0.000000000	0.005613691	
-1.646556983	0.000000000	0.000000000	0.000000000	0.000000000	0.005351282	
-1.642603704	0.000000000	0.000000000	0.000000000	0.000000000	0.005087225	
-1.638650425	0.000000000	0.000000000	0.000000000	0.000000000	0.004821534	
-1.634697146	0.000000000	0.000000000	0.000000000	0.000000000	0.004555139	
-1.630743866	0.000000000	0.000000000	0.000000000	0.000000000	0.004290038	
-1.626790587	0.000000000	0.000000000	0.000000000	0.000000000	0.004029229	
-1.622837308	0.000000000	0.000000000	0.000000000	0.000000000	0.003776443	
-1.618884029	0.000000000	0.000000000	0.000000000	0.000000000	0.003535719	
-1.614930750	0.000000000	0.000000000	0.000000000	0.000000000	0.003310916	
-1.610977471	0.000000000	0.000000000	0.000000000	0.000000000	0.003105230	
-1.607024192	0.000000000	0.000000000	0.000000000	0.000000000	0.002920807	
-1.603070913	0.000000000	0.000000000	0.000000000	0.000000000	0.002758504	
-1.599117634	0.000000000	0.000000000	0.000000000	0.000000000	0.002617821	
-1.595164355	0.000000000	0.000000000	0.000000000	0.000000000	0.002497000	
-1.591211075	0.000000000	0.000000000	0.000000000	0.000000000	0.002393250	
-1.587257796	0.000000000	0.000000000	0.000000000	0.000000000	0.002303059	
-1.583304517	0.000000000	0.000000000	0.000000000	0.000000000	0.002222540	
-1.579351238	0.000000000	0.000000000	0.000000000	0.000000000	0.002147773	
-1.575397959	0.000000000	0.000000000	0.000000000	0.000000000	0.002075108	
-1.571444680	0.000000000	0.000000000	0.000000000	0.000000000	0.002001403	
-1.567491401	0.000000000	0.000000000	0.000000000	0.000000000	0.001924211	
-1.563538122	0.000000000	0.000000000	0.000000000	0.000000000	0.001841882	
-1.559584843	0.000000000	0.000000000	0.000000000	0.000000000	0.001753610	
-1.555631563	0.000000000	0.000000000	0.000000000	0.000000000	0.001659404	
-1.551678284	0.000000000	0.000000000	0.000000000	0.000000000	0.001560010	
-1.547725005	0.000000000	0.000000000	0.000000000	0.000000000	0.001456765	
-1.543771726	0.000000000	0.000000000	0.000000000	0.000000000	0.001351434	
-1.539818447	0.000000000	0.000000000	0.000000000	0.000000000	0.001246010	
-1.535865168	0.000000000	0.000000000	0.000000000	0.000000000	0.001142519	
-1.531911889	0.000000000	0.000000000	0.000000000	0.000000000	0.001042840	
-1.527958610	0.000000000	0.000000000	0.000000000	0.000000000	0.000948566	
-1.524005331	0.000000000	0.000000000	0.000000000	0.000000000	0.000860897	
-1.520052052	0.000000000	0.000000000	0.000000000	0.000000000	0.000780588	
-1.516098772	0.000000000	0.000000000	0.000000000	0.000000000	0.000707947	
-1.512145493	0.000000000	0.000000000	0.000000000	0.000000000	0.000642868	
-1.508192214	0.000000000	0.000000000	0.000000000	0.000000000	0.000584901	
-1.504238935	0.000000000	0.000000000	0.000000000	0.000000000	0.000533347	
-1.500285656	0.000000000	0.000000000	0.000000000	0.000000000	0.000487353	
-1.496332377	0.000000000	0.000000000	0.000000000	0.000000000	0.000446021	
-1.492379098	0.000000000	0.000000000	0.000000000	0.000000000	0.000408486	
-1.488425819	0.000000000	0.000000000	0.000000000	0.000000000	0.000373987	
-1.484472540	0.000000000	0.000000000	0.000000000	0.000000000	0.000341906	
-1.480519261	0.000000000	0.000000000	0.000000000	0.000000000	0.000311782	
-1.476565981	0.000000000	0.000000000	0.000000000	0.000000000	0.000283303	
-1.472612702	0.000000000	0.000000000	0.000000000	0.000000000	0.000256285	
-1.468659423	0.000000000	0.000000000	0.000000000	0.000000000	0.000230644	
-1.464706144	0.000000000	0.000000000	0.000000000	0.000000000	0.000206366	
-1.460752865	0.000000000	0.000000000	0.000000000	0.000000000	0.000183492	
-1.456799586	0.000000000	0.000000000	0.000000000	0.000000000	0.000162095	
-1.452846307	0.000000000	0.000000000	0.000000000	0.000000000	0.000142281	
-1.448893028	0.000000000	0.000000000	0.000000000	0.000000000	0.000124173	
-1.444939749	0.000000000	0.000000000	0.000000000	0.000000000	0.000107909	
-1.440986469	0.000000000	0.000000000	0.000000000	0.000000000	0.000093620	
-1.437033190	0.000000000	0.000000000	0.000000000	0.000000000	0.000081411	
-1.433079911	0.000000000	0.000000000	0.000000000	0.000000000	0.000071337	
-1.429126632	0.000000000	0.000000000	0.000000000	0.000000000	0.000063376	
-1.425173353	0.000000000	0.000000000	0.000000000	0.000000000	0.000057409	
-1.421220074	0.000000000	0.000000000	0.000000000	0.000000000	0.000053220	
-1.417266795	0.000000000	0.000000000	0.000000000	0.000000000	0.000050496	
-1.413313516	0.000000000	0.000000000	0.000000000	0.000000000	0.000048851	
-1.409360237	0.000000000	0.000000000	0.000000000	0.000000000	0.000047865	
-1.405406958	0.000000000	0.000000000	0.000000000	0.000000000	0.000047116	
-1.401453678	0.000000000	0.000000000	0.000000000	0.000000000	0.000046230	
-1.397500399	0.000000000	0.000000000	0.000000000	0.000000000	0.000044914	
-1.393547120	0.000000000	0.000000000	0.000000000	0.000000000	0.000042979	
-1.389593841	0.000000000	0.000000000	0.000000000	0.000000000	0.000040353	
-1.385640562	0.000000000	0.000000000	0.000000000	0.000000000	0.000037070	
-1.381687283	0.000000000	0.000000000	0.000000000	0.000000000	0.000033257	
-1.377734004	0.000000000	0.000000000	0.000000000	0.000000000	0.000029099	
-1.373780725	0.000000000	0.000000000	0.000000000	0.000000000	0.000024808	
-1.369827446	0.000000000	0.000000000	0.000000000	0.000000000	0.000020596	
-1.365874167	0.000000000	0.000000000	0.000000000	0.000000000	0.000016644	
-1.361920887	0.000000000	0.000000000	0.000000000	0.000000000	0.000013088	
-1.357967608	0.000000000	0.000000000	0.000000000	0.000000000	0.000010012	
-1.354014329	0.000000000	0.000000000	0.000000000	0.000000000	0.000007450	
-1.350061050	0.000000000	0.000000000	0.000000000	0.000000000	0.000005391	
-1.346107771	0.000000000	0.000000000	0.000000000	0.000000000	0.000003794	
-1.342154492	0.000000000	0.000000000	0.000000000	0.000000000	0.000002596	
-1.338201213	0.000000000	0.000000000	0.000000000	0.000000000	0.000001727	
-1.334247934	0.000000000	0.000000000	0.000000000	0.000000000	0.000001117	
-1.330294655	0.000000000	0.000000000	0.000000000	0.000000000	0.000000702	
-1.326341375	0.000000000	0.000000000	0.000000000	0.000000000	0.000000429	
-1.322388096	0.000000000	0.000000000	0.000000000	0.000000000	0.000000255	
-1.318434817	0.000000000	0.000000000	0.000000000	0.000000000	0.000000147	
-1.314481538	0.000000000	0.000000000	0.000000000	0.000000000	0.000000083	
-1.310528259	0.000000000	0.000000000	0.000000000	0.000000000	0.000000045	
-1.306574980	0.000000000	0.000000000	0.000000000	0.000000000	0.000000024	
-1.302621701	0.000000000	0.000000000	0.000000000	0.000000000	0.000000012	
-1.298668422	0.000000000	0.000000000	0.000000000	0.000000000	0.000000006	
-1.294715143	0.000000000	0.000000000	0.000000000	0.000000000	0.000000003	
-1.290761864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-1.286808584	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
-1.282855305	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.278902026	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.274948747	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.270995468	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.267042189	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.263088910	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.259135631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.255182352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.251229073	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.247275793	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.243322514	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.239369235	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.235415956	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.231462677	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.227509398	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.223556119	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.219602840	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.215649561	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.211696282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.207743002	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.203789723	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.199836444	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.195883165	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.191929886	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.187976607	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.184023328	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.180070049	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.176116770	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.172163490	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.168210211	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.164256932	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.160303653	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.156350374	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.152397095	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.148443816	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.144490537	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.140537258	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.136583979	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.132630699	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.128677420	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.124724141	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.120770862	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.116817583	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.112864304	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.108911025	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.104957746	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.101004467	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.097051188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.093097908	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.089144629	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.085191350	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.081238071	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.077284792	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.073331513	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.069378234	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.065424955	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.061471676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.057518396	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.053565117	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.049611838	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.045658559	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.041705280	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.037752001	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.033798722	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.029845443	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.025892164	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.021938885	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.017985605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.014032326	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.010079047	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.006125768	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-1.002172489	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.998219210	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.994265931	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.990312652	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.986359373	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.982406094	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.978452814	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.974499535	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.970546256	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.966592977	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.962639698	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.958686419	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.954733140	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.950779861	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.946826582	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.942873302	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.938920023	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.934966744	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.931013465	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.927060186	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.923106907	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.919153628	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.915200349	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.911247070	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.907293791	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.903340511	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.899387232	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.895433953	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.891480674	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.887527395	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.883574116	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.879620837	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.875667558	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.871714279	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.867761000	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.863807720	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.859854441	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.855901162	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.851947883	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.847994604	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.844041325	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.840088046	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.836134767	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.832181488	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.828228209	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.824274929	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.820321650	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.816368371	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.812415092	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.808461813	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.804508534	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.800555255	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.796601976	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.792648697	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.788695417	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.784742138	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.780788859	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.776835580	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.772882301	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.768929022	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.764975743	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.761022464	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.757069185	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.753115906	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.749162626	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.745209347	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.741256068	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.737302789	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.733349510	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.729396231	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.725442952	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.721489673	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.717536394	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.713583115	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.709629835	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.705676556	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.701723277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.697769998	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.693816719	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.689863440	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.685910161	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.681956882	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.678003603	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.674050323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.670097044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.666143765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.662190486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.658237207	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.654283928	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.650330649	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.646377370	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.642424091	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.638470812	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.634517532	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.630564253	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.626610974	0.000000000	0.000000000	0.000000000	0.000000001	0.000000000	
-0.622657695	0.000000000	0.000000000	0.000000000	0.000000002	0.000000000	
-0.618704416	0.000000000	0.000000000	0.000000000	0.000000003	0.000000000	
-0.614751137	0.000000000	0.000000000	0.000000000	0.000000007	0.000000000	
-0.610797858	0.000000000	0.000000000	0.000000000	0.000000014	0.000000000	
-0.606844579	0.000000000	0.000000000	0.000000000	0.000000028	0.000000000	
-0.602891300	0.000000000	0.000000000	0.000000000	0.000000053	0.000000000	
-0.598938021	0.000000000	0.000000000	0.000000000	0.000000098	0.000000000	
-0.594984741	0.000000000	0.000000000	0.000000000	0.000000175	0.000000000	
-0.591031462	0.000000000	0.000000000	0.000000000	0.000000302	0.000000000	
-0.587078183	0.000000000	0.000000000	0.000000000	0.000000505	0.000000000	
-0.583124904	0.000000000	0.000000000	0.000000000	0.000000816	0.000000000	
-0.579171625	0.000000000	0.000000000	0.000000000	0.000001277	0.000000000	
-0.575218346	0.000000000	0.000000000	0.000000000	0.000001936	0.000000000	
-0.571265067	0.000000000	0.000000000	0.000000000	0.000002842	0.000000000	
-0.567311788	0.000000000	0.000000000	0.000000000	0.000004039	0.000000000	
-0.563358509	0.000000000	0.000000000	0.000000000	0.000005560	0.000000000	
-0.559405230	0.000000000	0.000000000	0.000000000	0.000007415	0.000000000	
-0.555451950	0.000000000	0.000000000	0.000000000	0.000009584	0.000000000	
-0.551498671	0.000000000	0.000000000	0.000000000	0.000012010	0.000000000	
-0.547545392	0.000000000	0.000000000	0.000000000	0.000014604	0.000000000	
-0.543592113	0.000000000	0.000000000	0.000000000	0.000017249	0.000000000	
-0.539638834	0.000000000	0.000000000	0.000000000	0.000019821	0.000000000	
-0.535685555	0.000000000	0.000000000	0.000000000	0.000022208	0.000000000	
-0.531732276	0.000000000	0.000000000	0.000000000	0.000024340	0.000000000	
-0.527778997	0.000000000	0.000000000	0.000000000	0.000026210	0.000000000	
-0.523825718	0.000000000	0.000000000	0.000000000	0.000027894	0.000000000	
-0.519872438	0.000000000	0.000000000	0.000000000	0.000029553	0.000000000	
-0.515919159	0.000000000	0.000000000	0.000000000	0.000031431	0.000000000	
-0.511965880	0.000000000	0.000000000	0.000000000	0.000033831	0.000000000	
-0.508012601	0.000000000	0.000000000	0.000000000	0.000037089	0.000000000	
-0.504059322	0.000000000	0.000000000	0.000000000	0.000041540	0.000000000	
-0.500106043	0.000000000	0.000000000	0.000000000	0.000047487	0.000000000	
-0.496152764	0.000000000	0.000000000	0.000000000	0.000055170	0.000000000	
-0.492199485	0.000000000	0.000000000	0.000000000	0.000064748	0.000000000	
-0.488246206	0.000000000	0.000000000	0.000000000	0.000076286	0.000000000	
-0.484292927	0.000000000	0.000000000	0.000000000	0.000089749	0.000000000	
-0.480339647	0.000000000	0.000000000	0.000000000	0.000105000	0.000000000	
-0.476386368	0.000000000	0.000000000	0.000000000	0.000121808	0.000000000	
-0.472433089	0.000000000	0.000000000	0.000000000	0.000139862	0.000000000	
-0.468479810	0.000000000	0.000000000	0.000000000	0.000158787	0.000000000	
-0.464526531	0.000000000	0.000000000	0.000000000	0.000178177	0.000000000	
-0.460573252	0.000000000	0.000000000	0.000000000	0.000197637	0.000000000	
-0.456619973	0.000000000	0.000000000	0.000000000	0.000216831	0.000000000	
-0.452666694	0.000000000	0.000000000	0.000000000	0.000235538	0.000000000	
-0.448713415	0.000000000	0.000000000	0.000000000	0.000253708	0.000000000	
-0.444760136	0.000000000	0.000000000	0.000000000	0.000271509	0.000000000	
-0.440806856	0.000000000	0.000000000	0.000000000	0.000289355	0.000000000	
-0.436853577	0.000000000	0.000000000	0.000000000	0.000307916	0.000000000	
-0.432900298	0.000000000	0.000000000	0.000000000	0.000328098	0.000000000	
-0.428947019	0.000000000	0.000000000	0.000000000	0.000350995	0.000000000	
-0.424993740	0.000000000	0.000000000	0.000000000	0.000377811	0.000000000	
-0.421040461	0.000000000	0.000000000	0.000000000	0.000409770	0.000000000	
-0.417087182	0.000000000	0.000000000	0.000000000	0.000447999	0.000000000	
-0.413133903	0.000000000	0.000000000	0.000000000	0.000493423	0.000000000	
-0.409180624	0.000000000	0.000000000	0.000000000	0.000546661	0.000000000	
-0.405227344	0.000000000	0.000000000	0.000000000	0.000607950	0.000000000	
-0.401274065	0.000000000	0.000000000	0.000000000	0.000677103	0.000000000	
-0.397320786	0.000000000	0.000000000	0.000000000	0.000753517	0.000000000	
-0.393367507	0.000000000	0.000000000	0.000000000	0.000836227	0.000000000	
-0.389414228	0.000000000	0.000000000	0.000000000	0.000924017	0.000000000	
-0.385460949	0.000000000	0.000000000	0.000000001	0.001015563	0.000000000	
-0.381507670	0.000000000	0.000000000	0.000000002	0.001109611	0.000000000	
-0.377554391	0.000000000	0.000000000	0.000000003	0.001205138	0.000000000	
-0.373601112	0.000000000	0.000000000	0.000000007	0.001301498	0.000000000	
-0.369647833	0.000000000	0.000000000	0.000000015	0.001398504	0.000000000	
-0.365694553	0.000000000	0.000000000	0.000000030	0.001496446	0.000000000	
-0.361741274	0.000000000	0.000000000	0.000000059	0.001596032	0.000000000	
-0.357787995	0.000000000	0.000000000	0.000000110	0.001698268	0.000000000	
-0.353834716	0.000000000	0.000000000	0.000000200	0.001804296	0.000000000	
-0.349881437	0.000000000	0.000000000	0.000000354	0.001915220	0.000000000	
-0.345928158	0.000000000	0.000000000	0.000000605	0.002031952	0.000000000	
-0.341974879	0.000000000	0.000000000	0.000001004	0.002155110	0.000000000	
-0.338021600	0.000000000	0.000000000	0.000001616	0.002284985	0.000000000	
-0.334068321	0.000000000	0.000000000	0.000002522	0.002421574	0.000000000	
-0.330115042	0.000000000	0.000000000	0.000003818	0.002564686	0.000000000	
-0.326161762	0.000000000	0.000000000	0.000005608	0.002714092	0.000000000	
-0.322208483	0.000000000	0.000000000	0.000007993	0.002869679	0.000000000	
-0.318255204	0.000000000	0.000000000	0.000011060	0.003031598	0.000000000	
-0.314301925	0.000000000	0.000000000	0.000014865	0.003200346	0.000000000	
-0.310348646	0.000000000	0.000000000	0.000019417	0.003376788	0.000000000	
-0.306395367	0.000000000	0.000000000	0.000024665	0.003562097	0.000000000	
-0.302442088	0.000000000	0.000000000	0.000030499	0.003757650	0.000000000	
-0.298488809	0.000000000	0.000000000	0.000036755	0.003964875	0.000000000	
-0.294535530	0.000000000	0.000000000	0.000043232	0.004185123	0.000000000	
-0.290582250	0.000000000	0.000000000	0.000049722	0.004419552	0.000000000	
-0.286628971	0.000000000	0.000000000	0.000056049	0.004669070	0.000000000	
-0.282675692	0.000000000	0.000000000	0.000062095	0.004934307	0.000000000	
-0.278722413	0.000000000	0.000000000	0.000067832	0.005215603	0.000000000	
-0.274769134	0.000000000	0.000000000	0.000073330	0.005512975	0.000000000	
-0.270815855	0.000000000	0.000000000	0.000078753	0.005826056	0.000000000	
-0.266862576	0.000000000	0.000000000	0.000084331	0.006153985	0.000000000	
-0.262909297	0.000000000	0.000000000	0.000090329	0.006495289	0.000000000	
-0.258956018	0.000000000	0.000000000	0.000096997	0.006847792	0.000000000	
-0.255002739	0.000000000	0.000000000	0.000104531	0.007208616	0.000000000	
-0.251049459	0.000000000	0.000000000	0.000113040	0.007574287	0.000000000	
-0.247096180	0.000000000	0.000000000	0.000122536	0.007940987	0.000000000	
-0.243142901	0.000000000	0.000000000	0.000132936	0.008304892	0.000000000	
-0.239189622	0.000000000	0.000000000	0.000144089	0.008662556	0.000000000	
-0.235236343	0.000000000	0.000000000	0.000155810	0.009011254	0.000000000	
-0.231283064	0.000000000	0.000000000	0.000167922	0.009349229	0.000000000	
-0.227329785	0.000000000	0.000000000	0.000180297	0.009675776	0.000000000	
-0.223376506	0.000000000	0.000000000	0.000192876	0.009991169	0.000000000	
-0.219423227	0.000000000	0.000000000	0.000205687	0.010296441	0.000000000	
-0.215469948	0.000000000	0.000000000	0.000218840	0.010593055	0.000000000	
-0.211516668	0.000000000	0.000000000	0.000232519	0.010882512	0.000000000	
-0.207563389	0.000000000	0.000000000	0.000246974	0.011165954	0.000000000	
-0.203610110	0.000000000	0.000000000	0.000262516	0.011443789	0.000000000	
-0.199656831	0.000000000	0.000000000	0.000279525	0.011715398	0.000000000	
-0.195703552	0.000000000	0.000000000	0.000298463	0.011978953	0.000000000	
-0.191750273	0.000000000	0.000000000	0.000319890	0.012231406	0.000000000	
-0.187796994	0.000000000	0.000000000	0.000344465	0.012468670	0.000000000	
-0.183843715	0.000000000	0.000000000	0.000372925	0.012686032	0.000000000	
-0.179890436	0.000000000	0.000000000	0.000406032	0.012878740	0.000000000	
-0.175937157	0.000000000	0.000000000	0.000444492	0.013042736	0.000000000	
-0.171983877	0.000000000	0.000000000	0.000488850	0.013175386	0.000000000	
-0.168030598	0.000000000	0.000000000	0.000539401	0.013276082	0.000000000	
-0.164077319	0.000000000	0.000000000	0.000596110	0.013346572	0.000000000	
-0.160124040	0.000000000	0.000000000	0.000658600	0.013390915	0.000000000	
-0.156170761	0.000000000	0.000000000	0.000726199	0.013415034	0.000000000	
-0.152217482	0.000000000	0.000000000	0.000798058	0.013425915	0.000000000	
-0.148264203	0.000000000	0.000000000	0.000873329	0.013430578	0.000000000	
-0.144310924	0.000000000	0.000000000	0.000951366	0.013435012	0.000000000	
-0.140357645	0.000000000	0.000000000	0.001031919	0.013443249	0.000000000	
-0.136404365	0.000000000	0.000000000	0.001115266	0.013456765	0.000000000	
-0.132451086	0.000000000	0.000000000	0.001202269	0.013474307	0.000000000	
-0.128497807	0.000000000	0.000000000	0.001294319	0.013492172	0.000000000	
-0.124544528	0.000000000	0.000000000	0.001393177	0.013504905	0.000000000	
-0.120591249	0.000000000	0.000000000	0.001500731	0.013506292	0.000000000	
-0.116637970	0.000000000	0.000000000	0.001618717	0.013490474	0.000000000	
-0.112684691	0.000000000	0.000000000	0.001748441	0.013453029	0.000000000	
-0.108731412	0.000000000	0.000000000	0.001890553	0.013391815	0.000000000	
-0.104778133	0.000000000	0.000000000	0.002044914	0.013307450	0.000000000	
-0.100824854	0.000000000	0.000000000	0.002210579	0.013203327	0.000000000	
-0.096871574	0.000000000	0.000000000	0.002385885	0.013085136	0.000000000	
-0.092918295	0.000000000	0.000000000	0.002568640	0.012959962	0.000000000	
-0.088965016	0.000000000	0.000000000	0.002756388	0.012835083	0.000000000	
-0.085011737	0.000000000	0.000000000	0.002946682	0.012716658	0.000000000	
-0.081058458	0.000000000	0.000000000	0.003137373	0.012608559	0.000000000	
-0.077105179	0.000000000	0.000000000	0.003326838	0.012511533	0.000000000	
-0.073151900	0.000000000	0.000000000	0.003514145	0.012422906	0.000000000	
-0.069198621	0.000000000	0.000000000	0.003699135	0.012336874	0.000000000	
-0.065245342	0.000000000	0.000000000	0.003882412	0.012245365	0.000000000	
-0.061292063	0.000000000	0.000000000	0.004065242	0.012139317	0.000000000	
-0.057338783	0.000000000	0.000000000	0.004249376	0.012010135	0.000000000	
-0.053385504	0.000000000	0.000000000	0.004436818	0.011851054	0.000000000	
-0.049432225	0.000000000	0.000000000	0.004629574	0.011658152	0.000000000	
-0.045478946	0.000000000	0.000000000	0.004829399	0.011430840	0.000000000	
-0.041525667	0.000000000	0.000000000	0.005037599	0.011171756	0.000000000	
-0.037572388	0.000000000	0.000000000	0.005254924	0.010886126	0.000000000	
-0.033619109	0.000000000	0.000000000	0.005481554	0.010580752	0.000000000	
-0.029665830	0.000000000	0.000000000	0.005717214	0.010262854	0.000000000	
-0.025712551	0.000000000	0.000000000	0.005961381	0.009938984	0.000000000	
-0.021759271	0.000000000	0.000000000	0.006213546	0.009614211	0.000000000	
-0.017805992	0.000000000	0.000000000	0.006473457	0.009291676	0.000000000	
-0.013852713	0.000000000	0.000000000	0.006741298	0.008972553	0.000000000	
-0.009899434	0.000000000	0.000000000	0.007017703	0.008656348	0.000000000	
-0.005946155	0.000000000	0.000000000	0.007303621	0.008341424	0.000000000	
-0.001992876	0.000000000	0.000000000	0.007600004	0.008025633	0.000000000	
0.001960403	0.000000000	0.000000000	0.007907400	0.007706935	0.000000000	
0.005913682	0.000000000	0.000000000	0.008225540	0.007383907	0.000000000	
0.009866961	0.000000000	0.000000000	0.008553020	0.007056093	0.000000000	
0.013820240	0.000000000	0.000000000	0.008887175	0.006724178	0.000000000	
0.017773520	0.000000000	0.000000000	0.009224206	0.006389993	0.000000000	
0.021726799	0.000000000	0.000000000	0.009559541	0.006056356	0.000000000	
0.025680078	0.000000000	0.000000000	0.009888388	0.005726803	0.000000000	
0.029633357	0.000000000	0.000000000	0.010206350	0.005405213	0.000000000	
0.033586636	0.000000000	0.000000000	0.010509987	0.005095398	0.000000000	
0.037539915	0.000000000	0.000000000	0.010797201	0.004800685	0.000000000	
0.041493194	0.000000000	0.000000000	0.011067365	0.004523555	0.000000000	
0.045446473	0.000000000	0.000000000	0.011321200	0.004265386	0.000000000	
0.049399752	0.000000000	0.000000000	0.011560416	0.004026347	0.000000000	
0.053353031	0.000000000	0.000000000	0.011787255	0.003805452	0.000000000	
0.057306311	0.000000000	0.000000000	0.012004024	0.003600773	0.000000000	
0.061259590	0.000000000	0.000000000	0.012212733	0.003409769	0.000000000	
0.065212869	0.000000000	0.000000000	0.012414915	0.003229672	0.000000000	
0.069166148	0.000000000	0.000000000	0.012611615	0.003057854	0.000000000	
0.073119427	0.000000000	0.000000000	0.012803495	0.002892121	0.000000000	
0.077072706	0.000000000	0.000000000	0.012990981	0.002730875	0.000000000	
0.081025985	0.000000000	0.000000000	0.013174340	0.002573153	0.000000000	
0.084979264	0.000000000	0.000000000	0.013353619	0.002418546	0.000000000	
0.088932543	0.000000000	0.000000000	0.013528449	0.002267051	0.000000000	
0.092885823	0.000000000	0.000000000	0.013697744	0.002118915	0.000000000	
0.096839102	0.000000000	0.000000000	0.013859402	0.001974500	0.000000000	
0.100792381	0.000000000	0.000000000	0.014010113	0.001834213	0.000000000	
0.104745660	0.000000000	0.000000000	0.014145369	0.001698493	0.000000000	
0.108698939	0.000000000	0.000000000	0.014259725	0.001567831	0.000000000	
0.112652218	0.000000000	0.000000000	0.014347293	0.001442806	0.000000000	
0.116605497	0.000000000	0.000000000	0.014402388	0.001324086	0.000000000	
0.120558776	0.000000000	0.000000000	0.014420229	0.001212395	0.000000000	
0.124512055	0.000000000	0.000000000	0.014397576	0.001108437	0.000000000	
0.128465334	0.000000000	0.000000000	0.014333192	0.001012791	0.000000000	
0.132418614	0.000000000	0.000000000	0.014228104	0.000925823	0.000000000	
0.136371893	0.000000000	0.000000000	0.014085592	0.000847605	0.000000000	
0.140325172	0.000000000	0.000000000	0.013910967	0.000777895	0.000000000	
0.144278451	0.000000000	0.000000000	0.013711120	0.000716151	0.000000000	
0.148231730	0.000000000	0.000000000	0.013493919	0.000661581	0.000000000	
0.152185009	0.000000000	0.000000000	0.013267500	0.000613227	0.000000000	
0.156138288	0.000000000	0.000000000	0.013039518	0.000570035	0.000000000	
0.160091567	0.000000000	0.000000000	0.012816441	0.000530936	0.000000000	
0.164044846	0.000000000	0.000000000	0.012602990	0.000494905	0.000000000	
0.167998125	0.000000000	0.000000000	0.012401769	0.000461024	0.000000000	
0.171951405	0.000000000	0.000000000	0.012213163	0.000428519	0.000000000	
0.175904684	0.000000000	0.000000000	0.012035492	0.000396806	0.000000000	
0.179857963	0.000000000	0.000000000	0.011865380	0.000365517	0.000000000	
0.183811242	0.000000000	0.000000000	0.011698265	0.000334505	0.000000000	
0.187764521	0.000000000	0.000000000	0.011528960	0.000303840	0.000000000	
0.191717800	0.000000000	0.000000000	0.011352180	0.000273774	0.000000000	
0.195671079	0.000000000	0.000000000	0.011162990	0.000244680	0.000000000	
0.199624358	0.000000000	0.000000000	0.010957144	0.000216992	0.000000000	
0.203577637	0.000000000	0.000000000	0.010731339	0.000191130	0.000000000	
0.207530916	0.000000000	0.000000000	0.010483392	0.000167439	0.000000000	
0.211484196	0.000000000	0.000000000	0.010212359	0.000146150	0.000000000	
0.215437475	0.000000000	0.000000000	0.009918601	0.000127359	0.000000000	
0.219390754	0.000000000	0.000000000	0.009603776	0.000111029	0.000000000	
0.223344033	0.000000000	0.000000000	0.009270732	0.000097009	0.000000000	
0.227297312	0.000000000	0.000000000	0.008923308	0.000085061	0.000000000	
0.231250591	0.000000000	0.000000000	0.008566025	0.000074898	0.000000000	
0.235203870	0.000000000	0.000000000	0.008203727	0.000066208	0.000000000	
0.239157149	0.000000000	0.000000000	0.007841213	0.000058689	0.000000000	
0.243110428	0.000000000	0.000000000	0.007482912	0.000052063	0.000000000	
0.247063708	0.000000000	0.000000000	0.007132657	0.000046094	0.000000000	
0.251016987	0.000000000	0.000000000	0.006793565	0.000040601	0.000000000	
0.254970266	0.000000000	0.000000000	0.006468017	0.000035460	0.000000000	
0.258923545	0.000000000	0.000000000	0.006157705	0.000030605	0.000000000	
0.262876824	0.000000000	0.000000000	0.005863701	0.000026020	0.000000000	
0.266830103	0.000000000	0.000000000	0.005586497	0.000021729	0.000000000	
0.270783382	0.000000000	0.000000000	0.005326028	0.000017777	0.000000000	
0.274736661	0.000000000	0.000000000	0.005081661	0.000014218	0.000000000	
0.278689940	0.000000000	0.000000000	0.004852187	0.000011095	0.000000000	
0.282643219	0.000000000	0.000000000	0.004635858	0.000008436	0.000000000	
0.286596499	0.000000000	0.000000000	0.004430503	0.000006241	0.000000000	
0.290549778	0.000000000	0.000000000	0.004233716	0.000004488	0.000000000	
0.294503057	0.000000000	0.000000000	0.004043113	0.000003134	0.000000000	
0.298456336	0.000000000	0.000000000	0.003856623	0.000002125	0.000000000	
0.302409615	0.000000000	0.000000000	0.003672738	0.000001397	0.000000000	
0.306362894	0.000000000	0.000000000	0.003490697	0.000000891	0.000000000	
0.310316173	0.000000000	0.000000000	0.003310532	0.000000551	0.000000000	
0.314269452	0.000000000	0.000000000	0.003132993	0.000000330	0.000000000	
0.318222731	0.000000000	0.000000000	0.002959338	0.000000191	0.000000000	
0.322176010	0.000000000	0.000000000	0.002791038	0.000000108	0.000000000	
0.326129290	0.000000000	0.000000000	0.002629450	0.000000059	0.000000000	
0.330082569	0.000000000	0.000000000	0.002475522	0.000000031	0.000000000	
0.334035848	0.000000000	0.000000000	0.002329591	0.000000016	0.000000000	
0.337989127	0.000000000	0.000000000	0.002191298	0.000000008	0.000000000	
0.341942406	0.000000000	0.000000000	0.002059656	0.000000004	0.000000000	
0.345895685	0.000000000	0.000000000	0.001933241	0.000000002	0.000000000	
0.349848964	0.000000000	0.000000000	0.001810466	0.000000001	0.000000000	
0.353802243	0.000000000	0.000000000	0.001689891	0.000000000	0.000000000	
0.357755522	0.000000000	0.000000000	0.001570500	0.000000000	0.000000000	
0.361708802	0.000000000	0.000000000	0.001451891	0.000000000	0.000000000	
0.365662081	0.000000000	0.000000000	0.001334350	0.000000000	0.000000000	
0.369615360	0.000000000	0.000000000	0.001218800	0.000000000	0.000000000	
0.373568639	0.000000000	0.000000000	0.001106641	0.000000000	0.000000000	
0.377521918	0.000000000	0.000000000	0.000999514	0.000000000	0.000000000	
0.381475197	0.000000000	0.000000000	0.000899053	0.000000000	0.000000000	
0.385428476	0.000000000	0.000000000	0.000806646	0.000000000	0.000000000	
0.389381755	0.000000000	0.000000000	0.000723262	0.000000000	0.000000000	
0.393335034	0.000000000	0.000000000	0.000649361	0.000000000	0.000000000	
0.397288313	0.000000000	0.000000000	0.000584868	0.000000000	0.000000000	
0.401241593	0.000000001	0.000000000	0.000529235	0.000000000	0.000000000	
0.405194872	0.000000002	0.000000000	0.000481543	0.000000000	0.000000000	
0.409148151	0.000000004	0.000000000	0.000440627	0.000000000	0.000000000	
0.413101430	0.000000009	0.000000000	0.000405225	0.000000000	0.000000000	
0.417054709	0.000000019	0.000000000	0.000374098	0.000000000	0.000000000	
0.421007988	0.000000038	0.000000000	0.000346136	0.000000000	0.000000000	
0.424961267	0.000000074	0.000000000	0.000320435	0.000000000	0.000000000	
0.428914546	0.000000138	0.000000000	0.000296331	0.000000000	0.000000000	
0.432867825	0.000000249	0.000000000	0.000273401	0.000000000	0.000000000	
0.436821104	0.000000433	0.000000000	0.000251438	0.000000000	0.000000000	
0.440774384	0.000000728	0.000000000	0.000230393	0.000000000	0.000000000	
0.444727663	0.000001178	0.000000000	0.000210314	0.000000000	0.000000000	
0.448680942	0.000001841	0.000000000	0.000191290	0.000000000	0.000000000	
0.452634221	0.000002777	0.000000000	0.000173394	0.000000000	0.000000000	
0.456587500	0.000004041	0.000000000	0.000156660	0.000000000	0.000000000	
0.460540779	0.000005678	0.000000000	0.000141077	0.000000000	0.000000000	
0.464494058	0.000007702	0.000000000	0.000126597	0.000000000	0.000000000	
0.468447337	0.000010091	0.000000000	0.000113161	0.000000000	0.000000000	
0.472400616	0.000012776	0.000000000	0.000100722	0.000000000	0.000000000	
0.476353896	0.000015644	0.000000000	0.000089261	0.000000000	0.000000000	
0.480307175	0.000018543	0.000000000	0.000078797	0.000000000	0.000000000	
0.484260454	0.000021311	0.000000001	0.000069377	0.000000000	0.000000000	
0.488213733	0.000023797	0.000000001	0.000061056	0.000000000	0.000000000	
0.492167012	0.000025897	0.000000003	0.000053873	0.000000000	0.000000000	
0.496120291	0.000027579	0.000000006	0.000047824	0.000000000	0.000000000	
0.500073570	0.000028897	0.000000013	0.000042845	0.000000000	0.000000000	
0.504026849	0.000029994	0.000000026	0.000038807	0.000000000	0.000000000	
0.507980128	0.000031086	0.000000050	0.000035525	0.000000000	0.000000000	
0.511933407	0.000032440	0.000000096	0.000032780	0.000000000	0.000000000	
0.515886687	0.000034346	0.000000177	0.000030347	0.000000000	0.000000000	
0.519839966	0.000037094	0.000000317	0.000028028	0.000000000	0.000000000	
0.523793245	0.000040963	0.000000550	0.000025672	0.000000000	0.000000000	
0.527746524	0.000046225	0.000000924	0.000023195	0.000000000	0.000000000	
0.531699803	0.000053150	0.000001509	0.000020578	0.000000000	0.000000000	
0.535653082	0.000062021	0.000002394	0.000017863	0.000000000	0.000000000	
0.539606361	0.000073136	0.000003693	0.000015130	0.000000000	0.000000000	
0.543559640	0.000086802	0.000005547	0.000012479	0.000000000	0.000000000	
0.547512919	0.000103312	0.000008120	0.000010009	0.000000000	0.000000000	
0.551466198	0.000122914	0.000011601	0.000007797	0.000000000	0.000000000	
0.555419478	0.000145778	0.000016198	0.000005895	0.000000000	0.000000000	
0.559372757	0.000171970	0.000022132	0.000004324	0.000000000	0.000000000	
0.563326036	0.000201448	0.000029628	0.000003076	0.000000000	0.000000000	
0.567279315	0.000234079	0.000038904	0.000002121	0.000000000	0.000000000	
0.571232594	0.000269668	0.000050157	0.000001418	0.000000000	0.000000000	
0.575185873	0.000308009	0.000063540	0.000000918	0.000000000	0.000000000	
0.579139152	0.000348921	0.000079136	0.000000576	0.000000000	0.000000000	
0.583092431	0.000392268	0.000096939	0.000000351	0.000000000	0.000000000	
0.587045710	0.000437953	0.000116822	0.000000207	0.000000000	0.000000000	
0.590998989	0.000485876	0.000138525	0.000000118	0.000000000	0.000000000	
0.594952269	0.000535887	0.000161652	0.000000065	0.000000000	0.000000000	
0.598905548	0.000587736	0.000185686	0.000000035	0.000000000	0.000000000	
0.602858827	0.000641053	0.000210010	0.000000018	0.000000000	0.000000000	
0.606812106	0.000695378	0.000233952	0.000000009	0.000000000	0.000000000	
0.610765385	0.000750244	0.000256830	0.000000004	0.000000000	0.000000000	
0.614718664	0.000805296	0.000278003	0.000000002	0.000000000	0.000000000	
0.618671943	0.000860438	0.000296921	0.000000001	0.000000000	0.000000000	
0.622625222	0.000915947	0.000313187	0.000000000	0.000000000	0.000000000	
0.626578501	0.000972553	0.000326625	0.000000000	0.000000000	0.000000000	
0.630531781	0.001031437	0.000337358	0.000000000	0.000000000	0.000000000	
0.634485060	0.001094160	0.000345893	0.000000000	0.000000000	0.000000000	
0.638438339	0.001162527	0.000353193	0.000000000	0.000000000	0.000000000	
0.642391618	0.001238420	0.000360718	0.000000000	0.000000000	0.000000000	
0.646344897	0.001323627	0.000370397	0.000000000	0.000000000	0.000000000	
0.650298176	0.001419689	0.000384520	0.000000000	0.000000000	0.000000000	
0.654251455	0.001527802	0.000405542	0.000000000	0.000000000	0.000000000	
0.658204734	0.001648759	0.000435813	0.000000000	0.000000000	0.000000000	
0.662158013	0.001782932	0.000477271	0.000000000	0.000000000	0.000000000	
0.666111292	0.001930299	0.000531159	0.000000000	0.000000000	0.000000000	
0.670064572	0.002090484	0.000597825	0.000000000	0.000000000	0.000000000	
0.674017851	0.002262827	0.000676653	0.000000000	0.000000000	0.000000000	
0.677971130	0.002446488	0.000766155	0.000000000	0.000000000	0.000000000	
0.681924409	0.002640579	0.000864229	0.000000000	0.000000000	0.000000000	
0.685877688	0.002844342	0.000968531	0.000000000	0.000000000	0.000000000	
0.689830967	0.003057330	0.001076899	0.000000000	0.000000000	0.000000000	
0.693784246	0.003279579	0.001187749	0.000000000	0.000000000	0.000000000	
0.697737525	0.003511690	0.001300354	0.000000000	0.000000000	0.000000000	
0.701690804	0.003754793	0.001414944	0.000000000	0.000000000	0.000000000	
0.705644083	0.004010351	0.001532599	0.000000000	0.000000000	0.000000000	
0.709597363	0.004279821	0.001654951	0.000000000	0.000000000	0.000000000	
0.713550642	0.004564229	0.001783763	0.000000000	0.000000000	0.000000000	
0.717503921	0.004863760	0.001920473	0.000000000	0.000000000	0.000000000	
0.721457200	0.005177462	0.002065812	0.000000000	0.000000000	0.000000000	
0.725410479	0.005503160	0.002219610	0.000000000	0.000000000	0.000000000	
0.729363758	0.005837631	0.002380826	0.000000000	0.000000000	0.000000000	
0.733317037	0.006177004	0.002547829	0.000000000	0.000000000	0.000000000	
0.737270316	0.006517314	0.002718847	0.000000000	0.000000000	0.000000000	
0.741223595	0.006855079	0.002892484	0.000000000	0.000000000	0.000000000	
0.745176875	0.007187784	0.003068167	0.000000000	0.000000000	0.000000000	
0.749130154	0.007514162	0.003246381	0.000000000	0.000000000	0.000000000	
0.753083433	0.007834233	0.003428638	0.000000000	0.000000000	0.000000000	
0.757036712	0.008149102	0.003617154	0.000000000	0.000000000	0.000000000	
0.760989991	0.008460600	0.003814344	0.000000000	0.000000000	0.000000000	
0.764943270	0.008770824	0.004022246	0.000000000	0.000000000	0.000000000	
0.768896549	0.009081713	0.004242062	0.000000000	0.000000000	0.000000000	
0.772849828	0.009394707	0.004473931	0.000000000	0.000000000	0.000000000	
0.776803107	0.009710560	0.004717031	0.000000000	0.000000000	0.000000000	
0.780756386	0.010029307	0.004969963	0.000000000	0.000000000	0.000000000	
0.784709666	0.010350367	0.005231309	0.000000000	0.000000000	0.000000000	
0.788662945	0.010672708	0.005500206	0.000000000	0.000000000	0.000000000	
0.792616224	0.010995009	0.005776734	0.000000000	0.000000000	0.000000000	
0.796569503	0.011315755	0.006061993	0.000000000	0.000000000	0.000000000	
0.800522782	0.011633233	0.006357823	0.000000000	0.000000000	0.000000000	
0.804476061	0.011945447	0.006666220	0.000000000	0.000000000	0.000000000	
0.808429340	0.012250015	0.006988616	0.000000000	0.000000000	0.000000000	
0.812382619	0.012544138	0.007325224	0.000000000	0.000000000	0.000000000	
0.816335898	0.012824706	0.007674637	0.000000000	0.000000000	0.000000000	
0.820289177	0.013088561	0.008033813	0.000000000	0.000000000	0.000000000	
0.824242457	0.013332899	0.008398457	0.000000000	0.000000000	0.000000000	
0.828195736	0.013555682	0.008763687	0.000000000	0.000000000	0.000000000	
0.832149015	0.013755974	0.009124823	0.000000000	0.000000000	0.000000000	
0.836102294	0.013934080	0.009478058	0.000000000	0.000000000	0.000000000	
0.840055573	0.014091439	0.009820864	0.000000000	0.000000000	0.000000000	
0.844008852	0.014230291	0.010152042	0.000000000	0.000000000	0.000000000	
0.847962131	0.014353207	0.010471435	0.000000000	0.000000000	0.000000000	
0.851915410	0.014462592	0.010779429	0.000000000	0.000000000	0.000000000	
0.855868689	0.014560289	0.011076406	0.000000000	0.000000000	0.000000000	
0.859821969	0.014647356	0.011362310	0.000000000	0.000000000	0.000000000	
0.863775248	0.014724043	0.011636417	0.000000000	0.000000000	0.000000000	
0.867728527	0.014789916	0.011897351	0.000000000	0.000000000	0.000000000	
0.871681806	0.014844054	0.012143283	0.000000000	0.000000000	0.000000000	
0.875635085	0.014885207	0.012372230	0.000000000	0.000000000	0.000000000	
0.879588364	0.014911855	0.012582372	0.000000000	0.000000000	0.000000000	
0.883541643	0.014922158	0.012772304	0.000000000	0.000000000	0.000000000	
0.887494922	0.014913841	0.012941215	0.000000000	0.000000000	0.000000000	
0.891448201	0.014884122	0.013089006	0.000000000	0.000000000	0.000000000	
0.895401480	0.014829773	0.013216367	0.000000000	0.000000000	0.000000000	
0.899354760	0.014747390	0.013324837	0.000000000	0.000000000	0.000000000	
0.903308039	0.014633843	0.013416819	0.000000000	0.000000000	0.000000000	
0.907261318	0.014486820	0.013495536	0.000000000	0.000000000	0.000000000	
0.911214597	0.014305329	0.013564863	0.000000000	0.000000000	0.000000000	
0.915167876	0.014090013	0.013629013	0.000000000	0.000000000	0.000000000	
0.919121155	0.013843177	0.013692095	0.000000000	0.000000000	0.000000000	
0.923074434	0.013568542	0.013757586	0.000000000	0.000000000	0.000000000	
0.927027713	0.013270787	0.013827814	0.000000000	0.000000000	0.000000000	
0.930980992	0.012955021	0.013903552	0.000000000	0.000000000	0.000000000	
0.934934271	0.012626304	0.013983808	0.000000000	0.000000000	0.000000000	
0.938887551	0.012289321	0.014065850	0.000000000	0.000000000	0.000000000	
0.942840830	0.011948225	0.014145455	0.000000000	0.000000000	0.000000000	
0.946794109	0.011606598	0.014217336	0.000000000	0.000000000	0.000000000	
0.950747388	0.011267488	0.014275666	0.000000000	0.000000000	0.000000000	
0.954700667	0.010933429	0.014314616	0.000000000	0.000000000	0.000000000	
0.958653946	0.010606420	0.014328853	0.000000000	0.000000000	0.000000000	
0.962607225	0.010287873	0.014313944	0.000000000	0.000000000	0.000000000	
0.966560504	0.009978528	0.014266678	0.000000000	0.000000000	0.000000000	
0.970513783	0.009678398	0.014185266	0.000000000	0.000000000	0.000000000	
0.974467062	0.009386733	0.014069448	0.000000000	0.000000000	0.000000000	
0.978420342	0.009102021	0.013920474	0.000000000	0.000000000	0.000000000	
0.982373621	0.008822043	0.013740951	0.000000000	0.000000000	0.000000000	
0.986326900	0.008543968	0.013534543	0.000000000	0.000000000	0.000000000	
0.990280179	0.008264540	0.013305536	0.000000000	0.000000000	0.000000000	
0.994233458	0.007980357	0.013058314	0.000000000	0.000000000	0.000000000	
0.998186737	0.007688262	0.012796819	0.000000000	0.000000000	0.000000000	
1.002140016	0.007385801	0.012524091	0.000000000	0.000000000	0.000000000	
1.006093295	0.007071692	0.012241988	0.000000000	0.000000000	0.000000000	
1.010046574	0.006746179	0.011951139	0.000000000	0.000000000	0.000000000	
1.013999854	0.006411198	0.011651165	0.000000000	0.000000000	0.000000000	
1.017953133	0.006070266	0.011341105	0.000000000	0.000000000	0.000000000	
1.021906412	0.005728099	0.011019968	0.000000000	0.000000000	0.000000000	
1.025859691	0.005390017	0.010687297	0.000000000	0.000000000	0.000000000	
1.029812970	0.005061244	0.010343614	0.000000000	0.000000000	0.000000000	
1.033766249	0.004746255	0.009990665	0.000000000	0.000000000	0.000000000	
1.037719528	0.004448279	0.009631414	0.000000000	0.000000000	0.000000000	
1.041672807	0.004169067	0.009269780	0.000000000	0.000000000	0.000000000	
1.045626086	0.003908927	0.008910179	0.000000000	0.000000000	0.000000000	
1.049579365	0.003666994	0.008556936	0.000000000	0.000000000	0.000000000	
1.053532645	0.003441650	0.008213686	0.000000000	0.000000000	0.000000000	
1.057485924	0.003230975	0.007882862	0.000000000	0.000000000	0.000000000	
1.061439203	0.003033133	0.007565363	0.000000000	0.000000000	0.000000000	
1.065392482	0.002846612	0.007260487	0.000000000	0.000000000	0.000000000	
1.069345761	0.002670294	0.006966130	0.000000000	0.000000000	0.000000000	
1.073299040	0.002503379	0.006679257	0.000000000	0.000000000	0.000000000	
1.077252319	0.002345230	0.006396556	0.000000000	0.000000000	0.000000000	
1.081205598	0.002195200	0.006115153	0.000000000	0.000000000	0.000000000	
1.085158877	0.002052539	0.005833258	0.000000000	0.000000000	0.000000000	
1.089112156	0.001916394	0.005550597	0.000000000	0.000000000	0.000000000	
1.093065436	0.001785924	0.005268527	0.000000000	0.000000000	0.000000000	
1.097018715	0.001660477	0.004989795	0.000000000	0.000000000	0.000000000	
1.100971994	0.001539767	0.004717989	0.000000000	0.000000000	0.000000000	
1.104925273	0.001423988	0.004456799	0.000000000	0.000000000	0.000000000	
1.108878552	0.001313806	0.004209255	0.000000000	0.000000000	0.000000000	
1.112831831	0.001210223	0.003977117	0.000000000	0.000000000	0.000000000	
1.116785110	0.001114344	0.003760567	0.000000000	0.000000000	0.000000000	
1.120738389	0.001027104	0.003558261	0.000000000	0.000000000	0.000000000	
1.124691668	0.000949020	0.003367709	0.000000000	0.000000000	0.000000000	
1.128644948	0.000880030	0.003185885	0.000000000	0.000000000	0.000000000	
1.132598227	0.000819469	0.003009894	0.000000000	0.000000000	0.000000000	
1.136551506	0.000766151	0.002837540	0.000000000	0.000000000	0.000000000	
1.140504785	0.000718561	0.002667667	0.000000000	0.000000000	0.000000000	
1.144458064	0.000675076	0.002500219	0.000000000	0.000000000	0.000000000	
1.148411343	0.000634192	0.002336039	0.000000000	0.000000000	0.000000000	
1.152364622	0.000594679	0.002176497	0.000000000	0.000000000	0.000000000	
1.156317901	0.000555678	0.002023057	0.000000000	0.000000000	0.000000000	
1.160271180	0.000516720	0.001876903	0.000000000	0.000000000	0.000000000	
1.164224459	0.000477684	0.001738697	0.000000000	0.000000000	0.000000000	
1.168177739	0.000438734	0.001608516	0.000000000	0.000000000	0.000000000	
1.172131018	0.000400246	0.001485935	0.000000000	0.000000000	0.000000000	
1.176084297	0.000362737	0.001370231	0.000000000	0.000000000	0.000000000	
1.180037576	0.000326812	0.001260609	0.000000000	0.000000000	0.000000000	
1.183990855	0.000293104	0.001156411	0.000000000	0.000000000	0.000000000	
1.187944134	0.000262220	0.001057245	0.000000000	0.000000000	0.000000000	
1.191897413	0.000234674	0.000963016	0.000000000	0.000000000	0.000000000	
1.195850692	0.000210821	0.000873878	0.000000000	0.000000000	0.000000000	
1.199803971	0.000190802	0.000790120	0.000000000	0.000000000	0.000000000	
1.203757250	0.000174500	0.000712033	0.000000000	0.000000000	0.000000000	
1.207710530	0.000161535	0.000639795	0.000000000	0.000000000	0.000000000	
1.211663809	0.000151297	0.000573395	0.000000000	0.000000000	0.000000000	
1.215617088	0.000143008	0.000512618	0.000000000	0.000000000	0.000000000	
1.219570367	0.000135819	0.000457072	0.000000000	0.000000000	0.000000000	
1.223523646	0.000128911	0.000406259	0.000000000	0.000000000	0.000000000	
1.227476925	0.000121600	0.000359657	0.000000000	0.000000000	0.000000000	
1.231430204	0.000113408	0.000316795	0.000000000	0.000000000	0.000000000	
1.235383483	0.000104114	0.000277304	0.000000000	0.000000000	0.000000000	
1.239336762	0.000093750	0.000240939	0.000000000	0.000000000	0.000000000	
1.243290042	0.000082565	0.000207567	0.000000000	0.000000000	0.000000000	
1.247243321	0.000070966	0.000177142	0.000000000	0.000000000	0.000000000	
1.251196600	0.000059432	0.000149659	0.000000000	0.000000000	0.000000000	
1.255149879	0.000048435	0.000125125	0.000000000	0.000000000	0.000000000	
1.259103158	0.000038375	0.000103524	0.000000000	0.000000000	0.000000000	
1.263056437	0.000029537	0.000084811	0.000000000	0.000000000	0.000000000	
1.267009716	0.000022072	0.000068902	0.000000000	0.000000000	0.000000000	
1.270962995	0.000016006	0.000055682	0.000000000	0.000000000	0.000000000	
1.274916274	0.000011259	0.000045008	0.000000000	0.000000000	0.000000000	
1.278869553	0.000007680	0.000036710	0.000000000	0.000000000	0.000000000	
1.282822833	0.000005078	0.000030586	0.000000000	0.000000000	0.000000000	
1.286776112	0.000003254	0.000026398	0.000000000	0.000000000	0.000000000	
1.290729391	0.000002020	0.000023866	0.000000000	0.000000000	0.000000000	
1.294682670	0.000001214	0.000022667	0.000000000	0.000000000	0.000000000	
1.298635949	0.000000707	0.000022442	0.000000000	0.000000000	0.000000000	
1.302589228	0.000000398	0.000022815	0.000000000	0.000000000	0.000000000	
1.306542507	0.000000217	0.000023416	0.000000000	0.000000000	0.000000000	
1.310495786	0.000000115	0.000023914	0.000000000	0.000000000	0.000000000	
1.314449065	0.000000058	0.000024043	0.000000000	0.000000000	0.000000000	
1.318402344	0.000000029	0.000023628	0.000000000	0.000000000	0.000000000	
1.322355624	0.000000014	0.000022595	0.000000000	0.000000000	0.000000000	
1.326308903	0.000000006	0.000020967	0.000000000	0.000000000	0.000000000	
1.330262182	0.000000003	0.000018848	0.000000000	0.000000000	0.000000000	
1.334215461	0.000000001	0.000016399	0.000000000	0.000000000	0.000000000	
1.338168740	0.000000001	0.000013805	0.000000000	0.000000000	0.000000000	
1.342122019	0.000000000	0.000011246	0.000000000	0.000000000	0.000000000	
1.346075298	0.000000000	0.000008877	0.000000000	0.000000000	0.000000000	
1.350028577	0.000000000	0.000006811	0.000000000	0.000000000	0.000000000	
1.353981856	0.000000000	0.000005121	0.000000000	0.000000000	0.000000000	
1.357935135	0.000000000	0.000003843	0.000000000	0.000000000	0.000000000	
1.361888415	0.000000000	0.000002988	0.000000000	0.000000000	0.000000000	
1.365841694	0.000000000	0.000002552	0.000000000	0.000000000	0.000000000	
1.369794973	0.000000000	0.000002532	0.000000000	0.000000000	0.000000000	
1.373748252	0.000000000	0.000002927	0.000000000	0.000000000	0.000000000	
1.377701531	0.000000000	0.000003741	0.000000000	0.000000000	0.000000000	
1.381654810	0.000000000	0.000004977	0.000000000	0.000000000	0.000000000	
1.385608089	0.000000000	0.000006626	0.000000000	0.000000000	0.000000000	
1.389561368	0.000000000	0.000008654	0.000000000	0.000000000	0.000000000	
1.393514647	0.000000000	0.000010992	0.000000000	0.000000000	0.000000000	
1.397467927	0.000000000	0.000013524	0.000000000	0.000000000	0.000000000	
1.401421206	0.000000000	0.000016096	0.000000000	0.000000000	0.000000000	
1.405374485	0.000000000	0.000018519	0.000000000	0.000000000	0.000000000	
1.409327764	0.000000000	0.000020590	0.000000000	0.000000000	0.000000000	
1.413281043	0.000000000	0.000022122	0.000000000	0.000000000	0.000000000	
1.417234322	0.000000000	0.000022966	0.000000000	0.000000000	0.000000000	
1.421187601	0.000000000	0.000023038	0.000000000	0.000000000	0.000000000	
1.425140880	0.000000000	0.000022329	0.000000000	0.000000000	0.000000000	
1.429094159	0.000000000	0.000020912	0.000000000	0.000000000	0.000000000	
1.433047438	0.000000000	0.000018924	0.000000000	0.000000000	0.000000000	
1.437000718	0.000000000	0.000016547	0.000000000	0.000000000	0.000000000	
1.440953997	0.000000000	0.000013979	0.000000000	0.000000000	0.000000000	
1.444907276	0.000000000	0.000011412	0.000000000	0.000000000	0.000000000	
1.448860555	0.000000000	0.000009001	0.000000000	0.000000000	0.000000000	
1.452813834	0.000000000	0.000006860	0.000000000	0.000000000	0.000000000	
1.456767113	0.000000000	0.000005052	0.000000000	0.000000000	0.000000000	
1.460720392	0.000000000	0.000003595	0.000000000	0.000000000	0.000000000	
1.464673671	0.000000000	0.000002471	0.000000000	0.000000000	0.000000000	
1.468626950	0.000000000	0.000001642	0.000000000	0.000000000	0.000000000	
1.472580229	0.000000000	0.000001054	0.000000000	0.000000000	0.000000000	
1.476533509	0.000000000	0.000000654	0.000000000	0.000000000	0.000000000	
1.480486788	0.000000000	0.000000392	0.000000000	0.000000000	0.000000000	
1.484440067	0.000000000	0.000000227	0.000000000	0.000000000	0.000000000	
1.488393346	0.000000000	0.000000127	0.000000000	0.000000000	0.000000000	
1.492346625	0.000000000	0.000000069	0.000000000	0.000000000	0.000000000	
1.496299904	0.000000000	0.000000036	0.000000000	0.000000000	0.000000000	
1.500253183	0.000000000	0.000000018	0.000000000	0.000000000	0.000000000	
1.504206462	0.000000000	0.000000009	0.000000000	0.000000000	0.000000000	
1.508159741	0.000000000	0.000000004	0.000000000	0.000000000	0.000000000	
1.512113021	0.000000000	0.000000002	0.000000000	0.000000000	0.000000000	
1.516066300	0.000000000	0.000000001	0.000000000	0.000000000	0.000000000	

==> tikz/kde/5db/kde_sigmaa.dat <==
xs	BPSK 	QPSK 	16QAM 	64QAM 	OFDM 	
-1.230766102	0.000000000	0.000000001	0.000000000	0.000000000	0.000000000	
-1.227185967	0.000000000	0.000000008	0.000000000	0.000000000	0.000000000	
-1.223605831	0.000000000	0.000000041	0.000000000	0.000000000	0.000000000	
-1.220025696	0.000000000	0.000000175	0.000000000	0.000000000	0.000000000	
-1.216445561	0.000000000	0.000000634	0.000000000	0.000000000	0.000000000	
-1.212865426	0.000000000	0.000001966	0.000000000	0.000000000	0.000000000	
-1.209285290	0.000000000	0.000005235	0.000000000	0.000000000	0.000000000	
-1.205705155	0.000000000	0.000012014	0.000000000	0.000000000	0.000000000	
-1.202125020	0.000000000	0.000023869	0.000000000	0.000000000	0.000000000	
-1.198544885	0.000000000	0.000041334	0.000000000	0.000000000	0.000000000	
-1.194964749	0.000000000	0.000062968	0.000000000	0.000000000	0.000000000	
-1.191384614	0.000000000	0.000085467	0.000000000	0.000000000	0.000000000	
-1.187804479	0.000000000	0.000105142	0.000000000	0.000000000	0.000000000	
-1.184224344	0.000000000	0.000119892	0.000000000	0.000000000	0.000000000	
-1.180644208	0.000000000	0.000130399	0.000000000	0.000000000	0.000000000	
-1.177064073	0.000000000	0.000140146	0.000000000	0.000000000	0.000000000	
-1.173483938	0.000000000	0.000155046	0.000000000	0.000000000	0.000000000	
-1.169903803	0.000000000	0.000183233	0.000000000	0.000000000	0.000000000	
-1.166323667	0.000000000	0.000234332	0.000000000	0.000000000	0.000000000	
-1.162743532	0.000000000	0.000317096	0.000000000	0.000000000	0.000000000	
-1.159163397	0.000000000	0.000435903	0.000000000	0.000000000	0.000000000	
-1.155583262	0.000000000	0.000588612	0.000000000	0.000000000	0.000000000	
-1.152003126	0.000000000	0.000767768	0.000000000	0.000000000	0.000000000	
-1.148422991	0.000000000	0.000964627	0.000000000	0.000000000	0.000000000	
-1.144842856	0.000000000	0.001174028	0.000000000	0.000000000	0.000000000	
-1.141262721	0.000000000	0.001398210	0.000000000	0.000000000	0.000000000	
-1.137682585	0.000000000	0.001647075	0.000000000	0.000000000	0.000000000	
-1.134102450	0.000000000	0.001933430	0.000000000	0.000000000	0.000000000	
-1.130522315	0.000000000	0.002267990	0.000000000	0.000000000	0.000000000	
-1.126942180	0.000000000	0.002663439	0.000000000	0.000000000	0.000000000	
-1.123362044	0.000000000	0.003147600	0.000000000	0.000000000	0.000000000	
-1.119781909	0.000000000	0.003769654	0.000000000	0.000000000	0.000000000	
-1.116201774	0.000000000	0.004584132	0.000000000	0.000000000	0.000000000	
-1.112621639	0.000000000	0.005619536	0.000000000	0.000000000	0.000000000	
-1.109041503	0.000000000	0.006855337	0.000000000	0.000000000	0.000000000	
-1.105461368	0.000000000	0.008222974	0.000000000	0.000000000	0.000000000	
-1.101881233	0.000000000	0.009626895	0.000000000	0.000000000	0.000000000	
-1.098301098	0.000000000	0.010973304	0.000000000	0.000000000	0.000000000	
-1.094720962	0.000000000	0.012199084	0.000000000	0.000000000	0.000000000	
-1.091140827	0.000000000	0.013297019	0.000000000	0.000000000	0.000000000	
-1.087560692	0.000000000	0.014326618	0.000000000	0.000000000	0.000000000	
-1.083980557	0.000000000	0.015392319	0.000000000	0.000000000	0.000000000	
-1.080400421	0.000000000	0.016585539	0.000000000	0.000000000	0.000000000	
-1.076820286	0.000000000	0.017924121	0.000000000	0.000000000	0.000000000	
-1.073240151	0.000000000	0.019339683	0.000000000	0.000000000	0.000000000	
-1.069660016	0.000000000	0.020726186	0.000000000	0.000000000	0.000000000	
-1.066079880	0.000000000	0.022006629	0.000000000	0.000000000	0.000000000	
-1.062499745	0.000000000	0.023165964	0.000000000	0.000000000	0.000000000	
-1.058919610	0.000000000	0.024241431	0.000000000	0.000000000	0.000000000	
-1.055339475	0.000000000	0.025295883	0.000000000	0.000000000	0.000000000	
-1.051759339	0.000000001	0.026391130	0.000000000	0.000000000	0.000000000	
-1.048179204	0.000000005	0.027559412	0.000000000	0.000000000	0.000000000	
-1.044599069	0.000000025	0.028777222	0.000000000	0.000000000	0.000000000	
-1.041018934	0.000000114	0.029961431	0.000000000	0.000000000	0.000000000	
-1.037438798	0.000000445	0.030999618	0.000000000	0.000000000	0.000000000	
-1.033858663	0.000001492	0.031796406	0.000000000	0.000000000	0.000000000	
-1.030278528	0.000004290	0.032299479	0.000000000	0.000000000	0.000000000	
-1.026698393	0.000010595	0.032487988	0.000000000	0.000000000	0.000000000	
-1.023118257	0.000022488	0.032346777	0.000000000	0.000000000	0.000000000	
-1.019538122	0.000041097	0.031863123	0.000000000	0.000000000	0.000000000	
-1.015957987	0.000064870	0.031047130	0.000000000	0.000000000	0.000000000	
-1.012377852	0.000088987	0.029941682	0.000000000	0.000000000	0.000000000	
-1.008797716	0.000107345	0.028608297	0.000000000	0.000000000	0.000000000	
-1.005217581	0.000116400	0.027118709	0.000000000	0.000000000	0.000000000	
-1.001637446	0.000117902	0.025570502	0.000000000	0.000000000	0.000000000	
-0.998057311	0.000118164	0.024089679	0.000000000	0.000000000	0.000000000	
-0.994477175	0.000124822	0.022779689	0.000000000	0.000000000	0.000000000	
-0.990897040	0.000144039	0.021648870	0.000000000	0.000000000	0.000000000	
-0.987316905	0.000179814	0.020595017	0.000000000	0.000000000	0.000000000	
-0.983736770	0.000234708	0.019472916	0.000000000	0.000000000	0.000000000	
-0.980156634	0.000310827	0.018185891	0.000000000	0.000000000	0.000000000	
-0.976576499	0.000410555	0.016729181	0.000000000	0.000000000	0.000000000	
-0.972996364	0.000536507	0.015169079	0.000000000	0.000000000	0.000000000	
-0.969416229	0.000690491	0.013591714	0.000000000	0.000000000	0.000000000	
-0.965836093	0.000873569	0.012061879	0.000000000	0.000000000	0.000000000	
-0.962255958	0.001091123	0.010612431	0.000000000	0.000000000	0.000000000	
-0.958675823	0.001362338	0.009260206	0.000000000	0.000000000	0.000000000	
-0.955095688	0.001723716	0.008026150	0.000000000	0.000000000	0.000000000	
-0.951515552	0.002213843	0.006937021	0.000000000	0.000000000	0.000000000	
-0.947935417	0.002841806	0.006006826	0.000000000	0.000000000	0.000000000	
-0.944355282	0.003563386	0.005219743	0.000000000	0.000000000	0.000000000	
-0.940775147	0.004291771	0.004536676	0.000000000	0.000000000	0.000000000	
-0.937195011	0.004944111	0.003922584	0.000000000	0.000000000	0.000000000	
-0.933614876	0.005494586	0.003368754	0.000000000	0.000000000	0.000000000	
-0.930034741	0.005998076	0.002889195	0.000000000	0.000000000	0.000000000	
-0.926454606	0.006569721	0.002496967	0.000000000	0.000000000	0.000000000	
-0.922874470	0.007332044	0.002184450	0.000000000	0.000000000	0.000000000	
-0.919294335	0.008354626	0.001923684	0.000000000	0.000000000	0.000000000	
-0.915714200	0.009613472	0.001682371	0.000000000	0.000000000	0.000000000	
-0.912134065	0.010994633	0.001440726	0.000000000	0.000000000	0.000000000	
-0.908553929	0.012350846	0.001198711	0.000000000	0.000000000	0.000000000	
-0.904973794	0.013585154	0.000971667	0.000000000	0.000000000	0.000000000	
-0.901393659	0.014706969	0.000777947	0.000000000	0.000000000	0.000000000	
-0.897813524	0.015820213	0.000625919	0.000000000	0.000000000	0.000000000	
-0.894233388	0.017054159	0.000508872	0.000000000	0.000000000	0.000000000	
-0.890653253	0.018486067	0.000411391	0.000000000	0.000000000	0.000000000	
-0.887073118	0.020099096	0.000321496	0.000000000	0.000000000	0.000000000	
-0.883492983	0.021788417	0.000238073	0.000000000	0.000000000	0.000000000	
-0.879912847	0.023405017	0.000168132	0.000000000	0.000000000	0.000000000	
-0.876332712	0.024815921	0.000117988	0.000000000	0.000000000	0.000000000	
-0.872752577	0.025954612	0.000086932	0.000000000	0.000000000	0.000000000	
-0.869172442	0.026839189	0.000067993	0.000000000	0.000000000	0.000000000	
-0.865592306	0.027551831	0.000053418	0.000000000	0.000000000	0.000000000	
-0.862012171	0.028192671	0.000039222	0.000000000	0.000000000	0.000000000	
-0.858432036	0.028831453	0.000025627	0.000000000	0.000000000	0.000000000	
-0.854851901	0.029477689	0.000014535	0.000000000	0.000000000	0.000000000	
-0.851271765	0.030079089	0.000007076	0.000000000	0.000000000	0.000000000	
-0.847691630	0.030545934	0.000002943	0.000000000	0.000000000	0.000000000	
-0.844111495	0.030789464	0.000001044	0.000000000	0.000000000	0.000000000	
-0.840531360	0.030757293	0.000000315	0.000000000	0.000000000	0.000000000	
-0.836951224	0.030451111	0.000000081	0.000000000	0.000000000	0.000000000	
-0.833371089	0.029920709	0.000000018	0.000000000	0.000000000	0.000000000	
-0.829790954	0.029236854	0.000000003	0.000000000	0.000000000	0.000000000	
-0.826210819	0.028452443	0.000000001	0.000000000	0.000000000	0.000000000	
-0.822630683	0.027572586	0.000000000	0.000000000	0.000000000	0.000000000	
-0.819050548	0.026560363	0.000000000	0.000000000	0.000000000	0.000000000	
-0.815470413	0.025382336	0.000000000	0.000000000	0.000000000	0.000000000	
-0.811890278	0.024055174	0.000000000	0.000000000	0.000000000	0.000000000	
-0.808310142	0.022644576	0.000000000	0.000000000	0.000000000	0.000000000	
-0.804730007	0.021216149	0.000000000	0.000000000	0.000000000	0.000000000	
-0.801149872	0.019791167	0.000000000	0.000000000	0.000000000	0.000000000	
-0.797569737	0.018351517	0.000000000	0.000000000	0.000000000	0.000000000	
-0.793989601	0.016881261	0.000000000	0.000000000	0.000000000	0.000000000	
-0.790409466	0.015398389	0.000000000	0.000000000	0.000000000	0.000000000	
-0.786829331	0.013950524	0.000000000	0.000000000	0.000000000	0.000000000	
-0.783249196	0.012586773	0.000000000	0.000000000	0.000000000	0.000000000	
-0.779669060	0.011332630	0.000000000	0.000000000	0.000000000	0.000000000	
-0.776088925	0.010182974	0.000000000	0.000000000	0.000000000	0.000000000	
-0.772508790	0.009111760	0.000000000	0.000000000	0.000000000	0.000000000	
-0.768928655	0.008090907	0.000000000	0.000000000	0.000000000	0.000000000	
-0.765348519	0.007110663	0.000000000	0.000000000	0.000000000	0.000000000	
-0.761768384	0.006190535	0.000000000	0.000000000	0.000000000	0.000000000	
-0.758188249	0.005369217	0.000000000	0.000000000	0.000000000	0.000000000	
-0.754608114	0.004675312	0.000000000	0.000000000	0.000000000	0.000000000	
-0.751027978	0.004100759	0.000000000	0.000000000	0.000000000	0.000000000	
-0.747447843	0.003601315	0.000000000	0.000000000	0.000000000	0.000000000	
-0.743867708	0.003125084	0.000000000	0.000000000	0.000000000	0.000000000	
-0.740287573	0.002644436	0.000000000	0.000000000	0.000000000	0.000000000	
-0.736707437	0.002166042	0.000000000	0.000000000	0.000000000	0.000000000	
-0.733127302	0.001716737	0.000000000	0.000000000	0.000000000	0.000000000	
-0.729547167	0.001322892	0.000000000	0.000000000	0.000000000	0.000000000	
-0.725967032	0.000999400	0.000000000	0.000000000	0.000000000	0.000000000	
-0.722386896	0.000749354	0.000000000	0.000000000	0.000000000	0.000000000	
-0.718806761	0.000567117	0.000000000	0.000000000	0.000000000	0.000000000	
-0.715226626	0.000440938	0.000000000	0.000000000	0.000000000	0.000000000	
-0.711646491	0.000356112	0.000000000	0.000000000	0.000000000	0.000000000	
-0.708066355	0.000298655	0.000000000	0.000000000	0.000000000	0.000000000	
-0.704486220	0.000257246	0.000000000	0.000000000	0.000000000	0.000000000	
-0.700906085	0.000223083	0.000000000	0.000000000	0.000000000	0.000000000	
-0.697325950	0.000190030	0.000000000	0.000000000	0.000000000	0.000000000	
-0.693745814	0.000156104	0.000000000	0.000000000	0.000000000	0.000000000	
-0.690165679	0.000123997	0.000000000	0.000000000	0.000000000	0.000000000	
-0.686585544	0.000098468	0.000000000	0.000000000	0.000000000	0.000000000	
-0.683005409	0.000082267	0.000000000	0.000000000	0.000000000	0.000000000	
-0.679425273	0.000074253	0.000000000	0.000000000	0.000000000	0.000000000	
-0.675845138	0.000071018	0.000000000	0.000000000	0.000000000	0.000000000	
-0.672265003	0.000069555	0.000000000	0.000000000	0.000000000	0.000000000	
-0.668684868	0.000068118	0.000000000	0.000000000	0.000000000	0.000000000	
-0.665104732	0.000065289	0.000000000	0.000000000	0.000000000	0.000000000	
-0.661524597	0.000059449	0.000000000	0.000000000	0.000000000	0.000000000	
-0.657944462	0.000049743	0.000000000	0.000000000	0.000000000	0.000000000	
-0.654364327	0.000037203	0.000000000	0.000000000	0.000000000	0.000000000	
-0.650784191	0.000024414	0.000000000	0.000000000	0.000000000	0.000000000	
-0.647204056	0.000013904	0.000000000	0.000000000	0.000000000	0.000000000	
-0.643623921	0.000006830	0.000000000	0.000000000	0.000000000	0.000000000	
-0.640043786	0.000002885	0.000000000	0.000000000	0.000000000	0.000000000	
-0.636463650	0.000001046	0.000000000	0.000000000	0.000000000	0.000000000	
-0.632883515	0.000000325	0.000000000	0.000000000	0.000000000	0.000000000	
-0.629303380	0.000000087	0.000000000	0.000000000	0.000000000	0.000000000	
-0.625723245	0.000000020	0.000000000	0.000000000	0.000000000	0.000000000	
-0.622143109	0.000000004	0.000000000	0.000000000	0.000000000	0.000000000	
-0.618562974	0.000000001	0.000000000	0.000000000	0.000000000	0.000000000	
-0.614982839	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.611402704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.607822568	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.604242433	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.600662298	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.597082163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.593502027	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.589921892	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.586341757	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.582761622	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.579181486	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.575601351	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.572021216	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.568441081	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.564860945	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.561280810	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.557700675	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.554120540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.550540404	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.546960269	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.543380134	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.539799999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.536219863	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.532639728	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.529059593	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.525479458	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.521899322	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.518319187	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.514739052	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.511158917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.507578781	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.503998646	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.500418511	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.496838376	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.493258240	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.489678105	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.486097970	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.482517835	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.478937699	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.475357564	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.471777429	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.468197294	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.464617158	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.461037023	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.457456888	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.453876753	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.450296617	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.446716482	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.443136347	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.439556212	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.435976076	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.432395941	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.428815806	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.425235671	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.421655535	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.418075400	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.414495265	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.410915130	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.407334994	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.403754859	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.400174724	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.396594589	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.393014453	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.389434318	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.385854183	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.382274048	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.378693912	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.375113777	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.371533642	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.367953507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.364373371	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.360793236	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.357213101	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.353632966	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.350052830	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.346472695	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.342892560	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.339312425	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.335732289	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.332152154	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.328572019	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.324991884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.321411748	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.317831613	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.314251478	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.310671343	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
-0.307091207	0.000000000	0.000000000	0.000000001	0.000000000	0.000000000	
-0.303511072	0.000000000	0.000000000	0.000000004	0.000000000	0.000000000	
-0.299930937	0.000000000	0.000000000	0.000000017	0.000000000	0.000000000	
-0.296350802	0.000000000	0.000000000	0.000000063	0.000000000	0.000000000	
-0.292770666	0.000000000	0.000000000	0.000000210	0.000000000	0.000000000	
-0.289190531	0.000000000	0.000000000	0.000000630	0.000000000	0.000000000	
-0.285610396	0.000000000	0.000000000	0.000001689	0.000000000	0.000000000	
-0.282030261	0.000000000	0.000000000	0.000004054	0.000000000	0.000000000	
-0.278450125	0.000000000	0.000000000	0.000008711	0.000000000	0.000000000	
-0.274869990	0.000000000	0.000000000	0.000016755	0.000000000	0.000000000	
-0.271289855	0.000000000	0.000000000	0.000028866	0.000000000	0.000000000	
-0.267709720	0.000000000	0.000000000	0.000044593	0.000000000	0.000000000	
-0.264129584	0.000000000	0.000000000	0.000061899	0.000000000	0.000000000	
-0.260549449	0.000000000	0.000000000	0.000077532	0.000000000	0.000000000	
-0.256969314	0.000000000	0.000000000	0.000088370	0.000000000	0.000000000	
-0.253389179	0.000000000	0.000000000	0.000093138	0.000000000	0.000000000	
-0.249809043	0.000000000	0.000000000	0.000093352	0.000000000	0.000000000	
-0.246228908	0.000000000	0.000000000	0.000092674	0.000000000	0.000000000	
-0.242648773	0.000000000	0.000000000	0.000094913	0.000000000	0.000000000	
-0.239068638	0.000000000	0.000000000	0.000101912	0.000000000	0.000000000	
-0.235488502	0.000000000	0.000000000	0.000112695	0.000000000	0.000000000	
-0.231908367	0.000000000	0.000000000	0.000124472	0.000000000	0.000000000	
-0.228328232	0.000000000	0.000000000	0.000135004	0.000000000	0.000000000	
-0.224748097	0.000000000	0.000000000	0.000145029	0.000000000	0.000000000	
-0.221167961	0.000000000	0.000000000	0.000159353	0.000000000	0.000000000	
-0.217587826	0.000000000	0.000000000	0.000185864	0.000000000	0.000000000	
-0.214007691	0.000000000	0.000000000	0.000232825	0.000000000	0.000000000	
-0.210427556	0.000000000	0.000000000	0.000305794	0.000000000	0.000000000	
-0.206847420	0.000000000	0.000000000	0.000405764	0.000000000	0.000000000	
-0.203267285	0.000000000	0.000000000	0.000529367	0.000000000	0.000000000	
-0.199687150	0.000000000	0.000000000	0.000670834	0.000000000	0.000000000	
-0.196107015	0.000000000	0.000000000	0.000824616	0.000000000	0.000000000	
-0.192526879	0.000000000	0.000000000	0.000987760	0.000000000	0.000000000	
-0.188946744	0.000000000	0.000000000	0.001161688	0.000000000	0.000000000	
-0.185366609	0.000000000	0.000000000	0.001353105	0.000000000	0.000000000	
-0.181786474	0.000000000	0.000000000	0.001573157	0.000000000	0.000000000	
-0.178206338	0.000000000	0.000000000	0.001833850	0.000000000	0.000000000	
-0.174626203	0.000000000	0.000000000	0.002142540	0.000000000	0.000000000	
-0.171046068	0.000000000	0.000000000	0.002498117	0.000000000	0.000000000	
-0.167465933	0.000000000	0.000000000	0.002893242	0.000000000	0.000000000	
-0.163885797	0.000000000	0.000000000	0.003323016	0.000000000	0.000000000	
-0.160305662	0.000000000	0.000000000	0.003794200	0.000000000	0.000000000	
-0.156725527	0.000000000	0.000000000	0.004326439	0.000000000	0.000000000	
-0.153145392	0.000000000	0.000000000	0.004942044	0.000000000	0.000000000	
-0.149565256	0.000000000	0.000000000	0.005650348	0.000000000	0.000000000	
-0.145985121	0.000000000	0.000000000	0.006438102	0.000000000	0.000000000	
-0.142404986	0.000000000	0.000000000	0.007273479	0.000000000	0.000000000	
-0.138824851	0.000000000	0.000000000	0.008121119	0.000000000	0.000000000	
-0.135244715	0.000000000	0.000000000	0.008958096	0.000000000	0.000000000	
-0.131664580	0.000000000	0.000000000	0.009781412	0.000000000	0.000000000	
-0.128084445	0.000000000	0.000000000	0.010604664	0.000000000	0.000000000	
-0.124504310	0.000000000	0.000000000	0.011448194	0.000000000	0.000000000	
-0.120924174	0.000000000	0.000000000	0.012328846	0.000000000	0.000000000	
-0.117344039	0.000000000	0.000000000	0.013253054	0.000000000	0.000000000	
-0.113763904	0.000000000	0.000000000	0.014214055	0.000000000	0.000000000	
-0.110183769	0.000000000	0.000000000	0.015193146	0.000000000	0.000000000	
-0.106603633	0.000000000	0.000000000	0.016165344	0.000000000	0.000000000	
-0.103023498	0.000000000	0.000000000	0.017109140	0.000000001	0.000000000	
-0.099443363	0.000000000	0.000000000	0.018016775	0.000000003	0.000000000	
-0.095863228	0.000000000	0.000000000	0.018898307	0.000000011	0.000000000	
-0.092283092	0.000000000	0.000000000	0.019774386	0.000000038	0.000000000	
-0.088702957	0.000000000	0.000000000	0.020660310	0.000000119	0.000000000	
-0.085122822	0.000000000	0.000000000	0.021551700	0.000000339	0.000000000	
-0.081542687	0.000000000	0.000000000	0.022422069	0.000000872	0.000000000	
-0.077962551	0.000000000	0.000000000	0.023233620	0.000002029	0.000000000	
-0.074382416	0.000000000	0.000000000	0.023952825	0.000004282	0.000000000	
-0.070802281	0.000000000	0.000000000	0.024560541	0.000008206	0.000000000	
-0.067222146	0.000000000	0.000000000	0.025052919	0.000014338	0.000000000	
-0.063642010	0.000000000	0.000000000	0.025436827	0.000022959	0.000000000	
-0.060061875	0.000000000	0.000000000	0.025725289	0.000033969	0.000000000	
-0.056481740	0.000000000	0.000000000	0.025934618	0.000046980	0.000000000	
-0.052901605	0.000000000	0.000000000	0.026080438	0.000061677	0.000000000	
-0.049321469	0.000000000	0.000000000	0.026169770	0.000078247	0.000000000	
-0.045741334	0.000000000	0.000000000	0.026191389	0.000097526	0.000000000	
-0.042161199	0.000000000	0.000000000	0.026112257	0.000120639	0.000000000	
-0.038581064	0.000000000	0.000000000	0.025887058	0.000148238	0.000000000	
-0.035000928	0.000000000	0.000000000	0.025478662	0.000179830	0.000000000	
-0.031420793	0.000000000	0.000000000	0.024877082	0.000213745	0.000000000	
-0.027840658	0.000000000	0.000000000	0.024103866	0.000247998	0.000000000	
-0.024260523	0.000000000	0.000000000	0.023200088	0.000281777	0.000000000	
-0.020680387	0.000000000	0.000000000	0.022208718	0.000316819	0.000000000	
-0.017100252	0.000000000	0.000000000	0.021164178	0.000357920	0.000000000	
-0.013520117	0.000000000	0.000000000	0.020092420	0.000412200	0.000000000	
-0.009939982	0.000000000	0.000000000	0.019014603	0.000487405	0.000000000	
-0.006359846	0.000000000	0.000000000	0.017946420	0.000590045	0.000000000	
-0.002779711	0.000000000	0.000000000	0.016892708	0.000724252	0.000000000	
0.000800424	0.000000000	0.000000000	0.015844207	0.000891990	0.000000000	
0.004380559	0.000000000	0.000000000	0.014782983	0.001094543	0.000000000	
0.007960695	0.000000000	0.000000000	0.013695929	0.001334396	0.000000000	
0.011540830	0.000000000	0.000000000	0.012588563	0.001616090	0.000000000	
0.015120965	0.000000000	0.000000000	0.011489759	0.001945160	0.000000000	
0.018701100	0.000000000	0.000000000	0.010443147	0.002325719	0.000000000	
0.022281236	0.000000000	0.000000000	0.009489237	0.002758652	0.000000000	
0.025861371	0.000000000	0.000000000	0.008648342	0.003242058	0.000000000	
0.029441506	0.000000000	0.000000000	0.007914003	0.003773538	0.000000000	
0.033021641	0.000000000	0.000000000	0.007259976	0.004352018	0.000000000	
0.036601777	0.000000000	0.000000000	0.006655601	0.004977024	0.000000000	
0.040181912	0.000000000	0.000000000	0.006080145	0.005645793	0.000000000	
0.043762047	0.000000000	0.000000000	0.005528529	0.006350847	0.000000000	
0.047342182	0.000000000	0.000000000	0.005006800	0.007080550	0.000000000	
0.050922318	0.000000000	0.000000000	0.004521674	0.007822800	0.000000000	
0.054502453	0.000000000	0.000000000	0.004071316	0.008569607	0.000000000	
0.058082588	0.000000000	0.000000000	0.003643210	0.009319868	0.000000000	
0.061662723	0.000000000	0.000000000	0.003220447	0.010079029	0.000000000	
0.065242859	0.000000000	0.000000000	0.002792543	0.010856107	0.000000000	
0.068822994	0.000000000	0.000000000	0.002363751	0.011659436	0.000000000	
0.072403129	0.000000000	0.000000000	0.001953157	0.012492419	0.000000000	
0.075983264	0.000000000	0.000000000	0.001586043	0.013350130	0.000000000	
0.079563400	0.000000000	0.000000000	0.001281795	0.014217537	0.000000000	
0.083143535	0.000000000	0.000000000	0.001045726	0.015070572	0.000000000	
0.086723670	0.000000000	0.000000000	0.000869081	0.015881495	0.000000000	
0.090303805	0.000000000	0.000000000	0.000735785	0.016628651	0.000000000	
0.093883941	0.000000000	0.000000000	0.000630556	0.017307892	0.000000000	
0.097464076	0.000000000	0.000000000	0.000543420	0.017940145	0.000000000	
0.101044211	0.000000000	0.000000000	0.000469318	0.018569437	0.000000000	
0.104624346	0.000000000	0.000000000	0.000405185	0.019249176	0.000000000	
0.108204482	0.000000000	0.000000000	0.000347794	0.020020444	0.000000000	
0.111784617	0.000000000	0.000000000	0.000293836	0.020891512	0.000000000	
0.115364752	0.000000000	0.000000000	0.000241296	0.021829156	0.000000000	
0.118944887	0.000000000	0.000000000	0.000190364	0.022767527	0.000000000	
0.122525023	0.000000000	0.000000000	0.000142998	0.023630758	0.000000000	
0.126105158	0.000000000	0.000000000	0.000101651	0.024356998	0.000000000	
0.129685293	0.000000000	0.000000000	0.000068112	0.024910854	0.000000000	
0.133265428	0.000000000	0.000000000	0.000043031	0.025279740	0.000000000	
0.136845564	0.000000000	0.000000000	0.000026050	0.025461271	0.000000000	
0.140425699	0.000000000	0.000000000	0.000016235	0.025454215	0.000000000	
0.144005834	0.000000000	0.000000000	0.000012485	0.025260729	0.000000000	
0.147585969	0.000000000	0.000000000	0.000013723	0.024897127	0.000000000	
0.151166105	0.000000000	0.000000000	0.000018797	0.024402905	0.000000000	
0.154746240	0.000000000	0.000000000	0.000026201	0.023838279	0.000000000	
0.158326375	0.000000000	0.000000000	0.000033913	0.023268081	0.000000000	
0.161906510	0.000000000	0.000000000	0.000039662	0.022738891	0.000000000	
0.165486646	0.000000000	0.000000000	0.000041607	0.022261420	0.000000000	
0.169066781	0.000000000	0.000000000	0.000039079	0.021808087	0.000000000	
0.172646916	0.000000000	0.000000000	0.000032847	0.021327399	0.000000000	
0.176227051	0.000000000	0.000000000	0.000024703	0.020766960	0.000000000	
0.179807187	0.000000000	0.000000000	0.000016623	0.020092529	0.000000000	
0.183387322	0.000000000	0.000000000	0.000010009	0.019294833	0.000000000	
0.186967457	0.000000000	0.000000000	0.000005392	0.018385283	0.000000000	
0.190547592	0.000000000	0.000000000	0.000002599	0.017388290	0.000000000	
0.194127728	0.000000000	0.000000000	0.000001121	0.016336690	0.000000000	
0.197707863	0.000000000	0.000000000	0.000000433	0.015270422	0.000000000	
0.201287998	0.000000000	0.000000000	0.000000149	0.014233876	0.000000000	
0.204868133	0.000000000	0.000000000	0.000000046	0.013268481	0.000000000	
0.208448269	0.000000000	0.000000000	0.000000013	0.012402036	0.000000000	
0.212028404	0.000000000	0.000000000	0.000000003	0.011640074	0.000000000	
0.215608539	0.000000000	0.000000000	0.000000001	0.010964167	0.000000000	
0.219188674	0.000000000	0.000000000	0.000000000	0.010338461	0.000000000	
0.222768810	0.000000000	0.000000000	0.000000000	0.009721677	0.000000000	
0.226348945	0.000000000	0.000000000	0.000000000	0.009079663	0.000000000	
0.229929080	0.000000000	0.000000000	0.000000000	0.008393780	0.000000000	
0.233509216	0.000000000	0.000000000	0.000000000	0.007662568	0.000000000	
0.237089351	0.000000000	0.000000000	0.000000000	0.006897402	0.000000000	
0.240669486	0.000000000	0.000000000	0.000000000	0.006115696	0.000000000	
0.244249621	0.000000000	0.000000000	0.000000000	0.005335916	0.000000000	
0.247829757	0.000000000	0.000000000	0.000000000	0.004576552	0.000000000	
0.251409892	0.000000000	0.000000000	0.000000000	0.003857658	0.000000000	
0.254990027	0.000000000	0.000000000	0.000000000	0.003201442	0.000000000	
0.258570162	0.000000000	0.000000000	0.000000000	0.002629472	0.000000000	
0.262150298	0.000000000	0.000000000	0.000000000	0.002157285	0.000000000	
0.265730433	0.000000000	0.000000000	0.000000000	0.001789717	0.000000000	
0.269310568	0.000000000	0.000000000	0.000000000	0.001519996	0.000000000	
0.272890703	0.000000000	0.000000000	0.000000000	0.001332916	0.000000000	
0.276470839	0.000000000	0.000000000	0.000000000	0.001209549	0.000000000	
0.280050974	0.000000000	0.000000000	0.000000000	0.001130409	0.000000000	
0.283631109	0.000000000	0.000000000	0.000000000	0.001076032	0.000000000	
0.287211244	0.000000000	0.000000000	0.000000000	0.001026716	0.000000000	
0.290791380	0.000000000	0.000000000	0.000000000	0.000964097	0.000000000	
0.294371515	0.000000000	0.000000000	0.000000000	0.000875304	0.000000000	
0.297951650	0.000000000	0.000000000	0.000000000	0.000757472	0.000000000	
0.301531785	0.000000000	0.000000000	0.000000000	0.000619114	0.000000000	
0.305111921	0.000000000	0.000000000	0.000000000	0.000476625	0.000000000	
0.308692056	0.000000000	0.000000000	0.000000000	0.000347553	0.000000000	
0.312272191	0.000000000	0.000000000	0.000000000	0.000244314	0.000000000	
0.315852326	0.000000000	0.000000000	0.000000000	0.000171365	0.000000000	
0.319432462	0.000000000	0.000000000	0.000000000	0.000126226	0.000000000	
0.323012597	0.000000000	0.000000000	0.000000000	0.000102557	0.000000000	
0.326592732	0.000000000	0.000000000	0.000000000	0.000093081	0.000000000	
0.330172867	0.000000000	0.000000000	0.000000000	0.000091266	0.000000000	
0.333753003	0.000000000	0.000000000	0.000000000	0.000091970	0.000000000	
0.337333138	0.000000000	0.000000000	0.000000000	0.000091717	0.000000000	
0.340913273	0.000000000	0.000000000	0.000000000	0.000088866	0.000000000	
0.344493408	0.000000000	0.000000000	0.000000000	0.000083467	0.000000000	
0.348073544	0.000000000	0.000000000	0.000000000	0.000076589	0.000000000	
0.351653679	0.000000000	0.000000000	0.000000000	0.000069337	0.000000000	
0.355233814	0.000000000	0.000000000	0.000000000	0.000062122	0.000000000	
0.358813949	0.000000000	0.000000000	0.000000000	0.000054620	0.000000000	
0.362394085	0.000000000	0.000000000	0.000000000	0.000046320	0.000000000	
0.365974220	0.000000000	0.000000000	0.000000000	0.000037162	0.000000000	
0.369554355	0.000000000	0.000000000	0.000000000	0.000027745	0.000000000	
0.373134490	0.000000000	0.000000000	0.000000000	0.000019053	0.000000000	
0.376714626	0.000000000	0.000000000	0.000000000	0.000011943	0.000000000	
0.380294761	0.000000000	0.000000000	0.000000000	0.000006801	0.000000000	
0.383874896	0.000000000	0.000000000	0.000000000	0.000003509	0.000000000	
0.387455031	0.000000000	0.000000000	0.000000000	0.000001638	0.000000000	
0.391035167	0.000000000	0.000000000	0.000000000	0.000000691	0.000000000	
0.394615302	0.000000000	0.000000000	0.000000000	0.000000263	0.000000000	
0.398195437	0.000000000	0.000000000	0.000000000	0.000000090	0.000000000	
0.401775572	0.000000000	0.000000000	0.000000000	0.000000028	0.000000000	
0.405355708	0.000000000	0.000000000	0.000000000	0.000000008	0.000000000	
0.408935843	0.000000000	0.000000000	0.000000000	0.000000002	0.000000000	
0.412515978	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.416096113	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.419676249	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.423256384	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.426836519	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.430416654	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.433996790	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.437576925	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.441157060	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.444737195	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.448317331	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.451897466	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.455477601	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.459057736	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.462637872	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.466218007	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.469798142	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.473378277	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.476958413	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.480538548	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.484118683	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.487698818	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.491278954	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.494859089	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.498439224	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.502019359	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.505599495	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.509179630	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.512759765	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.516339900	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.519920036	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.523500171	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.527080306	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.530660441	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.534240577	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.537820712	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.541400847	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.544980982	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.548561118	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.552141253	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.555721388	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.559301523	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.562881659	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.566461794	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.570041929	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.573622064	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.577202200	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.580782335	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.584362470	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.587942605	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.591522741	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.595102876	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.598683011	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.602263146	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.605843282	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.609423417	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.613003552	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.616583687	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.620163823	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.623743958	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.627324093	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.630904228	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.634484364	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.638064499	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.641644634	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.645224769	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.648804905	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.652385040	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.655965175	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.659545310	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.663125446	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.666705581	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.670285716	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.673865851	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.677445987	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.681026122	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.684606257	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.688186392	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.691766528	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.695346663	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.698926798	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.702506933	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.706087069	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.709667204	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.713247339	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.716827474	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.720407610	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.723987745	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.727567880	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.731148015	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.734728151	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.738308286	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.741888421	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.745468556	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.749048692	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.752628827	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.756208962	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.759789097	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.763369233	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.766949368	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.770529503	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.774109638	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.777689774	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.781269909	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.784850044	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.788430179	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.792010315	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.795590450	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.799170585	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.802750720	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.806330856	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.809910991	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.813491126	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.817071261	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.820651397	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.824231532	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.827811667	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.831391802	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.834971938	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.838552073	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.842132208	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.845712343	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.849292479	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.852872614	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.856452749	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.860032884	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.863613020	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.867193155	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.870773290	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.874353425	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.877933561	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.881513696	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.885093831	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.888673966	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.892254102	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.895834237	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.899414372	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.902994507	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.906574643	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.910154778	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.913734913	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.917315048	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.920895184	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.924475319	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.928055454	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.931635589	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.935215725	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.938795860	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.942375995	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.945956130	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.949536266	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.953116401	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.956696536	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.960276671	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.963856807	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.967436942	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.971017077	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.974597212	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.978177348	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.981757483	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.985337618	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.988917753	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.992497889	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.996078024	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
0.999658159	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.003238294	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.006818430	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.010398565	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.013978700	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.017558835	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.021138971	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.024719106	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.028299241	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.031879376	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.035459512	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.039039647	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.042619782	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.046199917	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.049780053	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.053360188	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.056940323	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.060520458	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.064100594	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.067680729	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.071260864	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.074840999	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.078421135	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.082001270	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.085581405	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.089161540	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.092741676	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.096321811	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.099901946	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.103482081	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.107062217	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.110642352	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.114222487	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.117802622	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.121382758	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.124962893	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.128543028	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.132123163	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.135703299	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.139283434	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.142863569	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.146443704	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.150023840	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.153603975	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.157184110	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.160764245	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.164344381	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.167924516	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.171504651	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.175084786	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.178664922	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.182245057	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.185825192	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.189405327	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.192985463	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.196565598	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.200145733	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.203725868	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.207306004	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.210886139	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.214466274	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.218046409	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.221626545	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.225206680	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.228786815	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.232366950	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.235947086	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.239527221	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.243107356	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.246687491	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.250267627	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.253847762	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.257427897	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.261008032	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.264588168	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.268168303	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.271748438	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.275328573	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.278908709	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.282488844	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.286068979	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.289649114	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.293229250	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.296809385	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.300389520	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.303969655	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.307549791	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.311129926	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.314710061	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.318290196	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.321870332	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.325450467	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.329030602	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.332610737	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.336190873	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.339771008	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.343351143	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.346931278	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.350511414	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.354091549	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.357671684	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.361251819	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.364831955	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.368412090	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.371992225	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.375572360	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.379152496	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.382732631	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.386312766	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.389892901	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.393473037	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.397053172	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.400633307	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.404213442	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.407793578	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.411373713	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.414953848	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.418533983	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.422114119	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.425694254	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.429274389	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.432854524	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000	
1.436434660	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.440014795	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
1.443594930	0.000000000	0.000000000	0.000000000	0.000000000	0.000000004	
1.447175065	0.000000000	0.000000000	0.000000000	0.000000000	0.000000009	
1.450755201	0.000000000	0.000000000	0.000000000	0.000000000	0.000000021	
1.454335336	0.000000000	0.000000000	0.000000000	0.000000000	0.000000047	
1.457915471	0.000000000	0.000000000	0.000000000	0.000000000	0.000000100	
1.461495606	0.000000000	0.000000000	0.000000000	0.000000000	0.000000205	
1.465075742	0.000000000	0.000000000	0.000000000	0.000000000	0.000000403	
1.468655877	0.000000000	0.000000000	0.000000000	0.000000000	0.000000759	
1.472236012	0.000000000	0.000000000	0.000000000	0.000000000	0.000001377	
1.475816147	0.000000000	0.000000000	0.000000000	0.000000000	0.000002401	
1.479396283	0.000000000	0.000000000	0.000000000	0.000000000	0.000004030	
1.482976418	0.000000000	0.000000000	0.000000000	0.000000000	0.000006522	
1.486556553	0.000000000	0.000000000	0.000000000	0.000000000	0.000010190	
1.490136688	0.000000000	0.000000000	0.000000000	0.000000000	0.000015395	
1.493716824	0.000000000	0.000000000	0.000000000	0.000000000	0.000022530	
1.497296959	0.000000000	0.000000000	0.000000000	0.000000000	0.000032001	
1.500877094	0.000000000	0.000000000	0.000000000	0.000000000	0.000044197	
1.504457229	0.000000000	0.000000000	0.000000000	0.000000000	0.000059469	
1.508037365	0.000000000	0.000000000	0.000000000	0.000000000	0.000078104	
1.511617500	0.000000000	0.000000000	0.000000000	0.000000000	0.000100297	
1.515197635	0.000000000	0.000000000	0.000000000	0.000000000	0.000126120	
1.518777770	0.000000000	0.000000000	0.000000000	0.000000000	0.000155498	
1.522357906	0.000000000	0.000000000	0.000000000	0.000000000	0.000188178	
1.525938041	0.000000000	0.000000000	0.000000000	0.000000000	0.000223707	
1.529518176	0.000000000	0.000000000	0.000000000	0.000000000	0.000261441	
1.533098311	0.000000000	0.000000000	0.000000000	0.000000000	0.000300569	
1.536678447	0.000000000	0.000000000	0.000000000	0.000000000	0.000340190	
1.540258582	0.000000000	0.000000000	0.000000000	0.000000000	0.000379432	
1.543838717	0.000000000	0.000000000	0.000000000	0.000000000	0.000417617	
1.547418852	0.000000000	0.000000000	0.000000000	0.000000000	0.000454435	
1.550998988	0.000000000	0.000000000	0.000000000	0.000000000	0.000490121	
1.554579123	0.000000000	0.000000000	0.000000000	0.000000000	0.000525555	
1.558159258	0.000000000	0.000000000	0.000000000	0.000000000	0.000562278	
1.561739393	0.000000000	0.000000000	0.000000000	0.000000000	0.000602374	
1.565319529	0.000000000	0.000000000	0.000000000	0.000000000	0.000648232	
1.568899664	0.000000000	0.000000000	0.000000000	0.000000000	0.000702232	
1.572479799	0.000000000	0.000000000	0.000000000	0.000000000	0.000766397	
1.576059934	0.000000000	0.000000000	0.000000000	0.000000000	0.000842088	
1.579640070	0.000000000	0.000000000	0.000000000	0.000000000	0.000929787	
1.583220205	0.000000000	0.000000000	0.000000000	0.000000000	0.001029019	
1.586800340	0.000000000	0.000000000	0.000000000	0.000000000	0.001138403	
1.590380475	0.000000000	0.000000000	0.000000000	0.000000000	0.001255859	
1.593960611	0.000000000	0.000000000	0.000000000	0.000000000	0.001378930	
1.597540746	0.000000000	0.000000000	0.000000000	0.000000000	0.001505219	
1.601120881	0.000000000	0.000000000	0.000000000	0.000000000	0.001632861	
1.604701016	0.000000000	0.000000000	0.000000000	0.000000000	0.001761013	
1.608281152	0.000000000	0.000000000	0.000000000	0.000000000	0.001890242	
1.611861287	0.000000000	0.000000000	0.000000000	0.000000000	0.002022752	
1.615441422	0.000000000	0.000000000	0.000000000	0.000000000	0.002162362	
1.619021557	0.000000000	0.000000000	0.000000000	0.000000000	0.002314179	
1.622601693	0.000000000	0.000000000	0.000000000	0.000000000	0.002483966	
1.626181828	0.000000000	0.000000000	0.000000000	0.000000000	0.002677265	
1.629761963	0.000000000	0.000000000	0.000000000	0.000000000	0.002898402	
1.633342098	0.000000000	0.000000000	0.000000000	0.000000000	0.003149596	
1.636922234	0.000000000	0.000000000	0.000000000	0.000000000	0.003430376	
1.640502369	0.000000000	0.000000000	0.000000000	0.000000000	0.003737506	
1.644082504	0.000000000	0.000000000	0.000000000	0.000000000	0.004065515	
1.647662639	0.000000000	0.000000000	0.000000000	0.000000000	0.004407783	
1.651242775	0.000000000	0.000000000	0.000000000	0.000000000	0.004757983	
1.654822910	0.000000000	0.000000000	0.000000000	0.000000000	0.005111559	
1.658403045	0.000000000	0.000000000	0.000000000	0.000000000	0.005466883	
1.661983180	0.000000000	0.000000000	0.000000000	0.000000000	0.005825783	
1.665563316	0.000000000	0.000000000	0.000000000	0.000000000	0.006193260	
1.669143451	0.000000000	0.000000000	0.000000000	0.000000000	0.006576410	
1.672723586	0.000000000	0.000000000	0.000000000	0.000000000	0.006982755	
1.676303721	0.000000000	0.000000000	0.000000000	0.000000000	0.007418334	
1.679883857	0.000000000	0.000000000	0.000000000	0.000000000	0.007885999	
1.683463992	0.000000000	0.000000000	0.000000000	0.000000000	0.008384281	
1.687044127	0.000000000	0.000000000	0.000000000	0.000000000	0.008907080	
1.690624262	0.000000000	0.000000000	0.000000000	0.000000000	0.009444208	
1.694204398	0.000000000	0.000000000	0.000000000	0.000000000	0.009982611	
1.697784533	0.000000000	0.000000000	0.000000000	0.000000000	0.010507986	
1.701364668	0.000000000	0.000000000	0.000000000	0.000000000	0.011006460	
1.704944803	0.000000000	0.000000000	0.000000000	0.000000000	0.011466117	
1.708524939	0.000000000	0.000000000	0.000000000	0.000000000	0.011878269	
1.712105074	0.000000000	0.000000000	0.000000000	0.000000000	0.012238468	
1.715685209	0.000000000	0.000000000	0.000000000	0.000000000	0.012547261	
1.719265344	0.000000000	0.000000000	0.000000000	0.000000000	0.012810611	
1.722845480	0.000000000	0.000000000	0.000000000	0.000000000	0.013039765	
1.726425615	0.000000000	0.000000000	0.000000000	0.000000000	0.013250342	
1.730005750	0.000000000	0.000000000	0.000000000	0.000000000	0.013460473	
1.733585885	0.000000000	0.000000000	0.000000000	0.000000000	0.013688086	
1.737166021	0.000000000	0.000000000	0.000000000	0.000000000	0.013947731	
1.740746156	0.000000000	0.000000000	0.000000000	0.000000000	0.014247618	
1.744326291	0.000000000	0.000000000	0.000000000	0.000000000	0.014587614	
1.747906426	0.000000000	0.000000000	0.000000000	0.000000000	0.014958815	
1.751486562	0.000000000	0.000000000	0.000000000	0.000000000	0.015344894	
1.755066697	0.000000000	0.000000000	0.000000000	0.000000000	0.015725015	
1.758646832	0.000000000	0.000000000	0.000000000	0.000000000	0.016077589	
1.762226967	0.000000000	0.000000000	0.000000000	0.000000000	0.016383991	
1.765807103	0.000000000	0.000000000	0.000000000	0.000000000	0.016631340	
1.769387238	0.000000000	0.000000000	0.000000000	0.000000000	0.016813758	
1.772967373	0.000000000	0.000000000	0.000000000	0.000000000	0.016931996	
1.776547508	0.000000000	0.000000000	0.000000000	0.000000000	0.016991726	
1.780127644	0.000000000	0.000000000	0.000000000	0.000000000	0.017001180	
1.783707779	0.000000000	0.000000000	0.000000000	0.000000000	0.016968848	
1.787287914	0.000000000	0.000000000	0.000000000	0.000000000	0.016901836	
1.790868049	0.000000000	0.000000000	0.000000000	0.000000000	0.016805148	
1.794448185	0.000000000	0.000000000	0.000000000	0.000000000	0.016681821	
1.798028320	0.000000000	0.000000000	0.000000000	0.000000000	0.016533584	
1.801608455	0.000000000	0.000000000	0.000000000	0.000000000	0.016361615	
1.805188590	0.000000000	0.000000000	0.000000000	0.000000000	0.016167085	
1.808768726	0.000000000	0.000000000	0.000000000	0.000000000	0.015951349	
1.812348861	0.000000000	0.000000000	0.000000000	0.000000000	0.015715853	
1.815928996	0.000000000	0.000000000	0.000000000	0.000000000	0.015461901	
1.819509131	0.000000000	0.000000000	0.000000000	0.000000000	0.015190464	
1.823089267	0.000000000	0.000000000	0.000000000	0.000000000	0.014902080	
1.826669402	0.000000000	0.000000000	0.000000000	0.000000000	0.014596818	
1.830249537	0.000000000	0.000000000	0.000000000	0.000000000	0.014274252	
1.833829672	0.000000000	0.000000000	0.000000000	0.000000000	0.013933392	
1.837409808	0.000000000	0.000000000	0.000000000	0.000000000	0.013572639	
1.840989943	0.000000000	0.000000000	0.000000000	0.000000000	0.013189899	
1.844570078	0.000000000	0.000000000	0.000000000	0.000000000	0.012782984	
1.848150213	0.000000000	0.000000000	0.000000000	0.000000000	0.012350392	
1.851730349	0.000000000	0.000000000	0.000000000	0.000000000	0.011892336	
1.855310484	0.000000000	0.000000000	0.000000000	0.000000000	0.011411786	
1.858890619	0.000000000	0.000000000	0.000000000	0.000000000	0.010915124	
1.862470754	0.000000000	0.000000000	0.000000000	0.000000000	0.010412092	
1.866050890	0.000000000	0.000000000	0.000000000	0.000000000	0.009914842	
1.869631025	0.000000000	0.000000000	0.000000000	0.000000000	0.009436204	
1.873211160	0.000000000	0.000000000	0.000000000	0.000000000	0.008987543	
1.876791295	0.000000000	0.000000000	0.000000000	0.000000000	0.008576787	
1.880371431	0.000000000	0.000000000	0.000000000	0.000000000	0.008207141	
1.883951566	0.000000000	0.000000000	0.000000000	0.000000000	0.007876854	
1.887531701	0.000000000	0.000000000	0.000000000	0.000000000	0.007580038	
1.891111836	0.000000000	0.000000000	0.000000000	0.000000000	0.007308242	
1.894691972	0.000000000	0.000000000	0.000000000	0.000000000	0.007052267	
1.898272107	0.000000000	0.000000000	0.000000000	0.000000000	0.006803747	
1.901852242	0.000000000	0.000000000	0.000000000	0.000000000	0.006556136	
1.905432377	0.000000000	0.000000000	0.000000000	0.000000000	0.006305049	
1.909012513	0.000000000	0.000000000	0.000000000	0.000000000	0.006048089	
1.912592648	0.000000000	0.000000000	0.000000000	0.000000000	0.005784397	
1.916172783	0.000000000	0.000000000	0.000000000	0.000000000	0.005514188	
1.919752918	0.000000000	0.000000000	0.000000000	0.000000000	0.005238391	
1.923333054	0.000000000	0.000000000	0.000000000	0.000000000	0.004958423	
1.926913189	0.000000000	0.000000000	0.000000000	0.000000000	0.004676061	
1.930493324	0.000000000	0.000000000	0.000000000	0.000000000	0.004393338	
1.934073459	0.000000000	0.000000000	0.000000000	0.000000000	0.004112421	
1.937653595	0.000000000	0.000000000	0.000000000	0.000000000	0.003835482	
1.941233730	0.000000000	0.000000000	0.000000000	0.000000000	0.003564566	
1.944813865	0.000000000	0.000000000	0.000000000	0.000000000	0.003301525	
1.948394000	0.000000000	0.000000000	0.000000000	0.000000000	0.003048014	
1.951974136	0.000000000	0.000000000	0.000000000	0.000000000	0.002805564	
1.955554271	0.000000000	0.000000000	0.000000000	0.000000000	0.002575683	
1.959134406	0.000000000	0.000000000	0.000000000	0.000000000	0.002359917	
1.962714541	0.000000000	0.000000000	0.000000000	0.000000000	0.002159795	
1.966294677	0.000000000	0.000000000	0.000000000	0.000000000	0.001976642	
1.969874812	0.000000000	0.000000000	0.000000000	0.000000000	0.001811256	
1.973454947	0.000000000	0.000000000	0.000000000	0.000000000	0.001663570	
1.977035082	0.000000000	0.000000000	0.000000000	0.000000000	0.001532397	
1.980615218	0.000000000	0.000000000	0.000000000	0.000000000	0.001415408	
1.984195353	0.000000000	0.000000000	0.000000000	0.000000000	0.001309364	
1.987775488	0.000000000	0.000000000	0.000000000	0.000000000	0.001210595	
1.991355623	0.000000000	0.000000000	0.000000000	0.000000000	0.001115587	
1.994935759	0.000000000	0.000000000	0.000000000	0.000000000	0.001021544	
1.998515894	0.000000000	0.000000000	0.000000000	0.000000000	0.000926772	
2.002096029	0.000000000	0.000000000	0.000000000	0.000000000	0.000830839	
2.005676164	0.000000000	0.000000000	0.000000000	0.000000000	0.000734477	
2.009256300	0.000000000	0.000000000	0.000000000	0.000000000	0.000639312	
2.012836435	0.000000000	0.000000000	0.000000000	0.000000000	0.000547483	
2.016416570	0.000000000	0.000000000	0.000000000	0.000000000	0.000461248	
2.019996705	0.000000000	0.000000000	0.000000000	0.000000000	0.000382632	
2.023576841	0.000000000	0.000000000	0.000000000	0.000000000	0.000313161	
2.027156976	0.000000000	0.000000000	0.000000000	0.000000000	0.000253705	
2.030737111	0.000000000	0.000000000	0.000000000	0.000000000	0.000204434	
2.034317246	0.000000000	0.000000000	0.000000000	0.000000000	0.000164866	
2.037897382	0.000000000	0.000000000	0.000000000	0.000000000	0.000133996	
2.041477517	0.000000000	0.000000000	0.000000000	0.000000000	0.000110477	
2.045057652	0.000000000	0.000000000	0.000000000	0.000000000	0.000092799	
2.048637787	0.000000000	0.000000000	0.000000000	0.000000000	0.000079463	
2.052217923	0.000000000	0.000000000	0.000000000	0.000000000	0.000069119	
2.055798058	0.000000000	0.000000000	0.000000000	0.000000000	0.000060658	
2.059378193	0.000000000	0.000000000	0.000000000	0.000000000	0.000053255	
2.062958328	0.000000000	0.000000000	0.000000000	0.000000000	0.000046380	
2.066538464	0.000000000	0.000000000	0.000000000	0.000000000	0.000039764	
2.070118599	0.000000000	0.000000000	0.000000000	0.000000000	0.000033352	
2.073698734	0.000000000	0.000000000	0.000000000	0.000000000	0.000027231	
2.077278869	0.000000000	0.000000000	0.000000000	0.000000000	0.000021558	
2.080859005	0.000000000	0.000000000	0.000000000	0.000000000	0.000016499	
2.084439140	0.000000000	0.000000000	0.000000000	0.000000000	0.000012178	
2.088019275	0.000000000	0.000000000	0.000000000	0.000000000	0.000008654	
2.091599410	0.000000000	0.000000000	0.000000000	0.000000000	0.000005912	
2.095179546	0.000000000	0.000000000	0.000000000	0.000000000	0.000003878	
2.098759681	0.000000000	0.000000000	0.000000000	0.000000000	0.000002440	
2.102339816	0.000000000	0.000000000	0.000000000	0.000000000	0.000001472	
2.105919951	0.000000000	0.000000000	0.000000000	0.000000000	0.000000851	
2.109500087	0.000000000	0.000000000	0.000000000	0.000000000	0.000000471	
2.113080222	0.000000000	0.000000000	0.000000000	0.000000000	0.000000250	
2.116660357	0.000000000	0.000000000	0.000000000	0.000000000	0.000000127	
2.120240492	0.000000000	0.000000000	0.000000000	0.000000000	0.000000061	
2.123820628	0.000000000	0.000000000	0.000000000	0.000000000	0.000000028	
2.127400763	0.000000000	0.000000000	0.000000000	0.000000000	0.000000013	
2.130980898	0.000000000	0.000000000	0.000000000	0.000000000	0.000000005	
2.134561034	0.000000000	0.000000000	0.000000000	0.000000000	0.000000002	
2.138141169	0.000000000	0.000000000	0.000000000	0.000000000	0.000000001	
